Near-Optimal Algorithms for Group Distributionally Robust Optimization and Beyond

Distributionally robust optimization (DRO) can improve the robustness and fairness of learning methods. In this paper, we devise stochastic algorithms for a class of DRO problems including group DRO, subpopulation fairness, and empirical conditional value at risk (CVaR) optimization. Our new algorithms achieve faster convergence rates than existing algorithms for multiple DRO settings. We also provide a new information-theoretic lower bound that implies our bounds are tight for group DRO. Empirically, too, our algorithms outperform known methods.

==> figdata/adult_EXP3P.csv <==
4000,0.012365008950305234
8000,0.008794513806920146
12000,0.0066527093131409365
16000,0.005481697081694825
20000,0.0046821495143257175
24000,0.004172263107064145
28000,0.0037098288526131173
32000,0.0033120488008327453
36000,0.0029993648477091295
40000,0.0027865340643047354
44000,0.00260210123081972
48000,0.002425914743541424
52000,0.00226330145603032
56000,0.00211925615698505
60000,0.0019843057845285172
64000,0.001864870959299214
68000,0.0017693931212756642
72000,0.0016880221213107505
76000,0.0016033885456310237
80000,0.0015345937171197255
84000,0.0014767156843897289
88000,0.0014138986684601451
92000,0.001365407222347348
96000,0.0013262928175693522
100000,0.0012815956263258488
104000,0.0012384208217990356
108000,0.0011993199446191372
112000,0.00116768468329842
116000,0.0011321123287754142
120000,0.001097377040478742
124000,0.0010701155709031407
128000,0.0010406799862732186
132000,0.0010092972386390175
136000,0.0009833774659838146
140000,0.000956923804332932
144000,0.0009324611756515444
148000,0.0009119312106091182
152000,0.0008905355009796168
156000,0.000870276576922957
160000,0.0008503946423693565
164000,0.0008316855268676315
168000,0.0008142245077237265
172000,0.0007977123983511358
176000,0.0007801370965976329
180000,0.0007661961114138194
184000,0.0007528940751628244
188000,0.0007378306250431232
192000,0.0007253966685023538
196000,0.0007110640852897587
200000,0.0006963109704487547
204000,0.000683978134775054
208000,0.0006727807864358448
212000,0.0006622012204043348
216000,0.0006518014143009343
220000,0.0006410957806643469
224000,0.000636234934232538
228000,0.0006296662268144293
232000,0.0006229160625492169
236000,0.0006156371787215398
240000,0.0006068378498546578
244000,0.0005976893751370449
248000,0.0005891275871248158
252000,0.0005808404599901285
256000,0.0005731731993374178
260000,0.0005669181009809177
264000,0.0005604801193129227
268000,0.0005550164640704125
272000,0.000548830447350046
276000,0.0005430727163303617
280000,0.0005375650715375158
284000,0.0005323735417002151
288000,0.0005271435925061629
292000,0.000521379640406161
296000,0.0005149606928765427
300000,0.0005099435783158524
304000,0.0005063159455378496
308000,0.0005023453075343465
312000,0.000498939244326646
316000,0.0004972070491443548
320000,0.0004948726914175139
324000,0.0004928487816944216
328000,0.0004897199104325622
332000,0.00048645361787774677
336000,0.00048383502348803287
340000,0.00048056716774175223
344000,0.00047784165183994975
348000,0.0004752202355362556
352000,0.0004719114259604251
356000,0.0004686776154829153
360000,0.0004661538080017458
364000,0.00046348379185601196
368000,0.000460636677986237
372000,0.00045843141863766146
376000,0.0004562282291284414
380000,0.00045394088361272456
384000,0.0004515116231794125
388000,0.0004491870604180215
392000,0.00044659761076182303
396000,0.0004439146148961237
400000,0.0004417718148276295
404000,0.00043911692002335245
408000,0.00043717004531002024
412000,0.0004349483988616565
416000,0.00043274358167655347
420000,0.0004301537706516423
424000,0.0004277513502081165
428000,0.00042550153509751665
432000,0.00042307752054865366
436000,0.0004204209069554321
440000,0.0004181451678695325
444000,0.0004159347896459664
448000,0.00041331604042621484
452000,0.000410631004703621
456000,0.0004085744710570216
460000,0.0004065913344564187
464000,0.0004042879469786653
468000,0.00040235036213165376
472000,0.000400380413978052
476000,0.00039831665802325666
480000,0.00039634091956786133
484000,0.0003948395113680392
488000,0.00039217684536041464
492000,0.00038968410350276317
496000,0.0003873046299928129
500000,0.0003851313603952522
504000,0.00038332949835262475
508000,0.0003813452052176536
512000,0.0003795861583360538
516000,0.00037813140617776186
520000,0.0003766856295826515
524000,0.00037530665056545454
528000,0.0003740347758752205
532000,0.0003731328641299325
536000,0.00037201518090224095
540000,0.0003713695445785592
544000,0.00037052292194234004
548000,0.0003700459661809541
552000,0.00036943317873133763
556000,0.0003685939817363315
560000,0.00036755022897722034
564000,0.00036663154453953073
568000,0.0003657148962229462
572000,0.00036466603509804907
576000,0.0003633556220686285
580000,0.00036226424943425206
584000,0.0003608620740710444
588000,0.0003597221086078517
592000,0.0003591175663330559
596000,0.00035794158338214865
600000,0.00035692768389183893
604000,0.00035600415745762337
608000,0.00035553218164174893
612000,0.00035483718119094787
616000,0.00035398424050442356
620000,0.0003534660848736326
624000,0.00035272802472086084
628000,0.0003516766588950171
632000,0.00035062288995113544
636000,0.00034950504043834707
640000,0.0003482929541418489
644000,0.00034709223909945575
648000,0.00034609639699334505
652000,0.0003450211565888539
656000,0.00034390896407082705
660000,0.0003431200714901217
664000,0.000342301293975944
668000,0.0003414060619049142
672000,0.000340653609728514
676000,0.00033996668590113854
680000,0.0003389312943227196
684000,0.00033797068000612773
688000,0.0003372519974085275
692000,0.0003363863976767467
696000,0.0003354663484393394
700000,0.00033445833828105176
704000,0.00033321454397533534
708000,0.0003322767515374636
712000,0.00033159264791582377
716000,0.0003310725815028337
720000,0.000330422004159725
724000,0.0003295129799594232
728000,0.0003287374204240523
732000,0.00032780825696554494
736000,0.00032706118989433985
740000,0.0003261340580644201
744000,0.00032526583064612646
748000,0.0003247454320164378
752000,0.0003243046306619646
756000,0.0003236383485825667
760000,0.00032298449273782115
764000,0.0003221196234777235
768000,0.0003213954489439397
772000,0.0003205028499084217
776000,0.0003196854517533154
780000,0.00031917357834465587
784000,0.00031849773038683526
788000,0.000317908113143639
792000,0.0003172108748421554
796000,0.0003168393800113134
800000,0.00031638226151836646
804000,0.000315991376794722
808000,0.00031550347507164345
812000,0.00031491707589353934
816000,0.00031433837203675985
820000,0.0003138152530638427
824000,0.00031335106504642996
828000,0.00031282508370045203
832000,0.0003120431585094119
836000,0.00031141386543881433
840000,0.0003107689095128152
844000,0.00031022950089742984
848000,0.00030982023630893307
852000,0.00030947115886964527
856000,0.0003089500640601206
860000,0.00030865235963262183
864000,0.00030826206385492494
868000,0.00030791602500951365
872000,0.00030746079780241686
876000,0.00030703443201596237
880000,0.00030658660545662686
884000,0.0003059166284056225
888000,0.00030555546885485674
892000,0.00030548239954192313
896000,0.0003052383106948442
900000,0.00030499014102342015
904000,0.00030457433787262067
908000,0.000304035025575744
912000,0.00030333865846232655
916000,0.00030285084963543873
920000,0.00030233820784703047
924000,0.000301702280542826
928000,0.000301270492321426
932000,0.00030076563528413924
936000,0.00030034495549691176
940000,0.00030021230660842724
944000,0.0003001348808584492
948000,0.00030011565997783984
952000,0.000300147637818049
956000,0.00029979401209995205
960000,0.0002994416808973499
964000,0.0002990815029180194
968000,0.000298403472080655
972000,0.0002978672962289375
976000,0.0002972470711793407
980000,0.0002969514738054291
984000,0.00029669783644042935
988000,0.00029621024819503905
992000,0.0002960115159908461
996000,0.0002957184663330281
1000000,0.0002953995957651334
1004000,0.0002949031264890545
1008000,0.0002945035233584137
1012000,0.0002941189842843306
1016000,0.00029387256676755014
1020000,0.00029361900134383667
1024000,0.00029334299733962954
1028000,0.000293012892337019
1032000,0.00029256218086032293
1036000,0.00029213374120073965
1040000,0.00029173076810884435
1044000,0.00029157842813343215
1048000,0.0002913471550604618
1052000,0.0002911506397062502
1056000,0.00029056702875412954
1060000,0.00029012167638114983
1064000,0.00028961513006314776
1068000,0.0002889992651044504
1072000,0.00028854860104954305
1076000,0.00028806974496975446
1080000,0.0002878371662388135
1084000,0.00028758047894333894
1088000,0.00028746426212211684
1092000,0.000287160192614655
1096000,0.0002869080257989487
1100000,0.0002865476358204222
1104000,0.00028619772281623934
1108000,0.00028567203694834786
1112000,0.00028522347152065697
1116000,0.0002848338803426165
1120000,0.00028448753585752495
1124000,0.00028396904250893584
1128000,0.00028361273358662453
1132000,0.0002831556350331166
1136000,0.00028257154379801586
1140000,0.0002821855359886327
1144000,0.00028172516031793604
1148000,0.0002811348461653207
1152000,0.00028051592886502164
1156000,0.0002802108688648164
1160000,0.0002796668276344172
1164000,0.0002792465571779257
1168000,0.00027867250976526536
1172000,0.00027813670200493856
1176000,0.00027751911562562404
1180000,0.0002770330851978309
1184000,0.000276625009240139
1188000,0.0002762262832556317
1192000,0.00027565880985702673
1196000,0.0002751570091592548
1200000,0.0002747484505602471
1204000,0.0002744651503229223
1208000,0.0002741924502336346
1212000,0.00027381333015152887
1216000,0.0002735344203602663
1220000,0.0002732421800839546
1224000,0.00027277525947955183
1228000,0.00027235013375892514
1232000,0.00027211229716556096
1236000,0.00027177064458883127
1240000,0.00027136389810022976
1244000,0.0002712322321776206
1248000,0.0002709558778767329
1252000,0.00027081468746953385
1256000,0.00027046487011583853
1260000,0.000270100953084329
1264000,0.0002697117395064619
1268000,0.000269381606717245
1272000,0.0002690851680676176
1276000,0.00026882988537563213
1280000,0.00026854222013095175
1284000,0.0002683285260872137
1288000,0.0002681166812097402
1292000,0.0002679343995056205
1296000,0.0002677481960407513
1300000,0.0002674919549130461
1304000,0.0002672801223291277
1308000,0.00026701632844111645
1312000,0.0002667880390428423
1316000,0.0002666134611499227
1320000,0.00026635552512754845
1324000,0.0002662113533162258
1328000,0.0002659203977893321
1332000,0.00026564761794445335
1336000,0.0002653034838191459
1340000,0.0002648993983876413
1344000,0.00026462680126021487
1348000,0.00026440066976335386
1352000,0.0002641361986740476
1356000,0.00026399508080543477
1360000,0.00026390113152113814
1364000,0.00026377573622521355
1368000,0.0002636307281035366
1372000,0.00026357301364932084
1376000,0.000263505155574717
1380000,0.00026341218595143934
1384000,0.00026302255705695776
1388000,0.00026282331974053497
1392000,0.0002625700676126552
1396000,0.0002623281471621497
1400000,0.00026200469228732093
1404000,0.00026183226802195536
1408000,0.0002614350113895325
1412000,0.00026098763598964014
1416000,0.0002606564712945292
1420000,0.0002604496991735483
1424000,0.00026012759461835344
1428000,0.00025975669682193336
1432000,0.0002594743681954559
1436000,0.00025913849933134614
1440000,0.0002587107504555264
1444000,0.00025837792150351646
1448000,0.00025809155060502187
1452000,0.0002577308385228183
1456000,0.00025747274645904206
1460000,0.00025717397836555467
1464000,0.0002568571058661484
1468000,0.00025644144084985276
1472000,0.0002561219936268455
1476000,0.00025589993244101716
1480000,0.0002557219668339328
1484000,0.00025556176486662974
1488000,0.0002554303978075656
1492000,0.0002553128113781389
1496000,0.00025523285738593415
1500000,0.0002549459072460625
1504000,0.00025464576806683015
1508000,0.0002545015902589154
1512000,0.00025428053281101315
1516000,0.00025403751282304654
1520000,0.0002538580003594304
1524000,0.00025375089358653513
1528000,0.00025359774241756616
1532000,0.00025347388254415293
1536000,0.0002532518736799161
1540000,0.0002530776282881342
1544000,0.00025289490484114996
1548000,0.0002527259414121241
1552000,0.0002525205592758262
1556000,0.0002523983599332369
1560000,0.000252243166269539
1564000,0.00025211752044185243
1568000,0.0002518975606325413
1572000,0.0002516807759428419
1576000,0.0002514682608904528
1580000,0.0002510852785962414
1584000,0.00025075774235644444
1588000,0.00025041094033745326
1592000,0.0002500725442535212
1596000,0.0002498222611470591
1600000,0.00024953341795513895
1604000,0.00024940183638844093
1608000,0.000249307545375832
1612000,0.0002491520759208554
1616000,0.00024900078633416367
1620000,0.00024880689489442664
1624000,0.000248688565317734
1628000,0.0002484853892585348
1632000,0.00024836703333164234
1636000,0.0002481932480199456
1640000,0.0002481208060523543
1644000,0.0002479829970959413
1648000,0.0002478196544052347
1652000,0.0002477084588880518
1656000,0.0002475000121027193
1660000,0.00024731786860071603
1664000,0.000247090966569552
1668000,0.00024688781253773273
1672000,0.0002466916090494431
1676000,0.0002465104643969429
1680000,0.00024637305634533924
1684000,0.0002462577021172252
1688000,0.0002460836913976139
1692000,0.00024584945659511526
1696000,0.00024569167215293675
1700000,0.0002454588765263277
1704000,0.00024519642997966606
1708000,0.0002450250471314197
1712000,0.00024482128825475957
1716000,0.00024462059118146584
1720000,0.00024444664023826057
1724000,0.00024434736351486297
1728000,0.0002442912696555277
1732000,0.0002442989753000391
1736000,0.00024423257065675497
1740000,0.0002441459465660212
1744000,0.00024407053271552348
1748000,0.00024407098962542229
1752000,0.00024409919172635464
1756000,0.0002440689166408605
1760000,0.00024402731512723763
1764000,0.00024400406159741372
1768000,0.00024396444267582584
1772000,0.0002438893905296613
1776000,0.00024381310852394922
1780000,0.0002436962005938348
1784000,0.0002435910460549251
1788000,0.00024353970418272697
1792000,0.00024347285035786204
1796000,0.0002434682258126153
1800000,0.0002435582208503151
1804000,0.00024352840981423096
1808000,0.00024343058263692763
1812000,0.00024337109298483428
1816000,0.00024337286140663217
1820000,0.00024322252535102784
1824000,0.00024310968638263653
1828000,0.00024297712693771567
1832000,0.00024286343549545508
1836000,0.0002427349830387282
1840000,0.00024271895659244702
1844000,0.00024256682836942822
1848000,0.00024244598624723057
1852000,0.00024230635999583638
1856000,0.00024232602362195266
1860000,0.00024219539527264855
1864000,0.00024209473178793406
1868000,0.0002419123237391574
1872000,0.00024176408650122827
1876000,0.00024166996487945402
1880000,0.00024162166521296546
1884000,0.00024153234466661733
1888000,0.00024148971832005373
1892000,0.00024149374878534857
1896000,0.00024156826543325627
1900000,0.00024152615398803645
1904000,0.0002415134484486381
1908000,0.00024141103037195188
1912000,0.00024131050667836051
1916000,0.00024123774684964294
1920000,0.0002411379423071236
1924000,0.00024114999117141878
1928000,0.00024109524681753536
1932000,0.0002410746600175484
1936000,0.00024091497080791502
1940000,0.0002408496846738606
1944000,0.000240762396828631
1948000,0.00024060918256962882
1952000,0.00024053665634554688
1956000,0.0002404454343900575
1960000,0.00024044547783602654
1964000,0.0002404687699731345
1968000,0.0002404409823431597
1972000,0.00024050466592084874
1976000,0.00024043809415491557
1980000,0.00024037019402672888
1984000,0.00024042955118525056
1988000,0.00024048932690401426
1992000,0.00024056129416655248
1996000,0.0002406238724972365


==> figdata/adult_Sagawa_et_al.csv <==
4000,0.017617163514879963
8000,0.01135770452520124
12000,0.008832824901383651
16000,0.007475711533135032
20000,0.006628481465262737
24000,0.005970789324549364
28000,0.005545989538810414
32000,0.005021430664180537
36000,0.004718568599208162
40000,0.004450509148458515
44000,0.004154153027127128
48000,0.003943333279864514
52000,0.0037572774936257547
56000,0.003534090181252947
60000,0.0034012783341765274
64000,0.003265318988802557
68000,0.003146433005267346
72000,0.0030310054719159263
76000,0.0029069598274438224
80000,0.0027986746063651258
84000,0.0026908770774843327
88000,0.0025700331858101166
92000,0.0024266840225911634
96000,0.00234856574264114
100000,0.0022767081916818532
104000,0.0022051812733025478
108000,0.002143023799346333
112000,0.002103012237551549
116000,0.0020419879769857374
120000,0.0019921176297469367
124000,0.0019406244674314288
128000,0.0018845349382386467
132000,0.0018371248525794193
136000,0.0017927105766104567
140000,0.0017589148622188522
144000,0.001718279012346724
148000,0.0016784774286390247
152000,0.0016487188989816604
156000,0.0016220776143198168
160000,0.0015878125485210282
164000,0.001557213642067512
168000,0.0015297357275978474
172000,0.0015023997081193285
176000,0.0014714281432877119
180000,0.001442306585340447
184000,0.0014153333211976427
188000,0.0013853454501078222
192000,0.001365542825131738
196000,0.0013502761627739446
200000,0.0013323996858755627
204000,0.0013090530984545268
208000,0.0012898885969298557
212000,0.0012711652046105137
216000,0.0012500616839509204
220000,0.0012276724818303664
224000,0.0012098239366259422
228000,0.0011897314518289348
232000,0.0011720674059083613
236000,0.0011585860451442387
240000,0.0011422890372220218
244000,0.0011267477941808157
248000,0.0011085511978048412
252000,0.0010911150322320262
256000,0.001074792991600848
260000,0.0010645184434196486
264000,0.0010553183774452135
268000,0.0010400873980177527
272000,0.0010245420905908298
276000,0.0010086980915147148
280000,0.0009938789545557158
284000,0.0009827663630247452
288000,0.000972308427531321
292000,0.0009624018609330487
296000,0.0009532373138087524
300000,0.0009467147441837298
304000,0.0009375533472744668
308000,0.0009280452247577564
312000,0.0009171429341832127
316000,0.0009068858646659184
320000,0.0008978459461208566
324000,0.0008869416835160515
328000,0.0008773476590910323
332000,0.0008683177624051464
336000,0.0008597440622053476
340000,0.0008532280436308604
344000,0.0008441641933960575
348000,0.0008415139625206347
352000,0.0008351215433533565
356000,0.0008290682804274474
360000,0.0008223224940479557
364000,0.0008167712922497183
368000,0.000809783039782852
372000,0.0007988127223158559
376000,0.0007916098410792327
380000,0.0007847007287516417
384000,0.0007810187406017133
388000,0.0007761308141819301
392000,0.000770018013968754
396000,0.0007646059962883589
400000,0.0007597274522314623
404000,0.0007544926430208543
408000,0.000749921741859727
412000,0.0007436428900579606
416000,0.0007373957651510277
420000,0.0007304282313104205
424000,0.0007257856868505552
428000,0.0007220667920476154
432000,0.0007146350068308327
436000,0.0007099126180595272
440000,0.0007065042472384486
444000,0.0007017952727822463
448000,0.0006989186312895135
452000,0.000693859616840764
456000,0.0006868504119280638
460000,0.0006842846931674473
464000,0.000680682848500036
468000,0.0006778150985036202
472000,0.0006753624254550172
476000,0.0006717773493718493
480000,0.000667952725118437
484000,0.000665012317735747
488000,0.00066034028423273
492000,0.0006566313795144385
496000,0.0006523787006518234
500000,0.0006473912791190584
504000,0.0006419916347981669
508000,0.0006387464670727372
512000,0.0006350407870799324
516000,0.0006305472808614265
520000,0.0006262708493325331
524000,0.0006225165230739349
528000,0.0006187161166006372
532000,0.0006152217659058379
536000,0.0006119228468467464
540000,0.0006087391541290121
544000,0.0006049086517821434
548000,0.0006016244613454291
552000,0.0005975072219978617
556000,0.0005952623133016477
560000,0.0005915804029052452
564000,0.0005888975433405164
568000,0.0005862023143102246
572000,0.0005828602795511229
576000,0.0005786820088900524
580000,0.000575503099034036
584000,0.0005722254443826236
588000,0.0005688027998233536
592000,0.0005646415196250421
596000,0.0005606900102152479
600000,0.0005573583322130427
604000,0.0005550027372791533
608000,0.0005536298612432433
612000,0.000551419733059666
616000,0.0005500834526699361
620000,0.0005476501494865449
624000,0.0005459541738415119
628000,0.0005430100593234455
632000,0.0005414342928317661
636000,0.0005400305105915382
640000,0.0005383734341017354
644000,0.0005372156843892473
648000,0.000535701758208218
652000,0.0005335609050679535
656000,0.0005318861135205633
660000,0.0005295211828080237
664000,0.0005266127557117528
668000,0.0005244593640045259
672000,0.0005217332602584501
676000,0.0005182840031364155
680000,0.0005171309631622489
684000,0.0005153906929367125
688000,0.0005136522076315542
692000,0.0005129302310455386
696000,0.0005123217343564468
700000,0.000511594547744354
704000,0.0005102024057877519
708000,0.0005088427818058516
712000,0.0005068440315902367
716000,0.0005054677173011446
720000,0.0005041523044347351
724000,0.000501241088640525
728000,0.0004989311361062176
732000,0.0004982041002980497
736000,0.0004966499069144481
740000,0.0004952055414074175
744000,0.0004938463447157204
748000,0.0004920065133324214
752000,0.0004905840918327242
756000,0.0004887801408621217
760000,0.00048767499188501207
764000,0.0004859457446372284
768000,0.00048434037487071757
772000,0.0004834011693320428
776000,0.0004822101511722243
780000,0.00048050032289753686
784000,0.00047860911667574335
788000,0.00047748538726682943
792000,0.0004760849820563129
796000,0.0004748747372665396
800000,0.00047380233271643313
804000,0.00047304684406535014
808000,0.00047225148345642065
812000,0.00047106861140511214
816000,0.00047037003832645086
820000,0.0004686211976789312
824000,0.0004678567725570626
828000,0.0004675677106540377
832000,0.00046616310718611276
836000,0.0004653826771658376
840000,0.000463576331884763
844000,0.0004622249308896542
848000,0.0004606024156426636
852000,0.00045960805163725027
856000,0.0004587394625972241
860000,0.00045809619255021694
864000,0.0004568261672330265
868000,0.0004556810958291635
872000,0.0004541914012789472
876000,0.0004530113847012185
880000,0.0004520193902631253
884000,0.0004516592085040405
888000,0.00045045507846125377
892000,0.00044954126979662723
896000,0.0004486150359371277
900000,0.00044784027022842787
904000,0.0004472021597543563
908000,0.0004456027357535586
912000,0.00044498417003963064
916000,0.00044462655165095066
920000,0.00044371993183606184
924000,0.0004431263200719293
928000,0.0004428153396608403
932000,0.00044205510319855756
936000,0.0004410591445336287
940000,0.00044031763286511705
944000,0.0004393899525706457
948000,0.00043829142037804525
952000,0.0004374955328236285
956000,0.00043613872371645046
960000,0.0004353343897039452
964000,0.0004345166046775262
968000,0.0004331641625850424
972000,0.00043232548875421495
976000,0.00043130002694824476
980000,0.0004299471692664203
984000,0.0004291220140957286
988000,0.00042794320101163796
992000,0.0004267232330399384
996000,0.0004257302317235423
1000000,0.0004250382507228201
1004000,0.000424005123492166
1008000,0.00042378432271322763
1012000,0.0004232678393680245
1016000,0.0004227918768025529
1020000,0.0004222571882081527
1024000,0.0004216689860644385
1028000,0.0004206001999583209
1032000,0.00041978200781334074
1036000,0.00041916032549504934
1040000,0.00041816740349631676
1044000,0.0004170541893876445
1048000,0.00041617634551316396
1052000,0.0004148016605960425
1056000,0.00041404947812895276
1060000,0.00041320857080073825
1064000,0.0004126717266528246
1068000,0.00041174311243125095
1072000,0.0004107437009427395
1076000,0.00041023293652042714
1080000,0.00040966064358133325
1084000,0.0004092275654574151
1088000,0.0004088134216356232
1092000,0.0004083684295968504
1096000,0.0004082542325237193
1100000,0.0004077448973275333
1104000,0.00040648550749361467
1108000,0.0004055052841652196
1112000,0.0004045753718762146
1116000,0.00040390318620214805
1120000,0.00040310708020996344
1124000,0.00040244306177572575
1128000,0.000401602932654066
1132000,0.00040116813745905144
1136000,0.00040012175802445205
1140000,0.00039936737793411226
1144000,0.00039882510707633934
1148000,0.00039797980521805165
1152000,0.00039707339806666075
1156000,0.00039630434286463956
1160000,0.0003958712999297398
1164000,0.00039511792459162587
1168000,0.0003947953079910249
1172000,0.000393543268359553
1176000,0.0003928844948527521
1180000,0.00039220560811803473
1184000,0.00039104801862732685
1188000,0.0003901358156411239
1192000,0.00038963379599982195
1196000,0.00038926736652983296
1200000,0.0003888455223249321
1204000,0.000388240357444114
1208000,0.000387233734471526
1212000,0.0003868348825564194
1216000,0.00038623156827793936
1220000,0.0003856249655382338
1224000,0.00038541757057236614
1228000,0.00038525303313391435
1232000,0.0003845055531641606
1236000,0.0003841391994673371
1240000,0.00038392083470295546
1244000,0.00038278260965135535
1248000,0.00038202119920965893
1252000,0.0003813430130904516
1256000,0.0003803929835985431
1260000,0.00037951633674954133
1264000,0.0003784601629094331
1268000,0.00037759106459184233
1272000,0.0003770269149649397
1276000,0.0003763798085675285
1280000,0.0003756263862702558
1284000,0.00037537962683453774
1288000,0.0003745636812865216
1292000,0.00037409447497605
1296000,0.0003733105871423503
1300000,0.00037259282580781594
1304000,0.00037210695545092376
1308000,0.0003717266400354302
1312000,0.0003710980154103538
1316000,0.00037072667279036686
1320000,0.0003701840106613563
1324000,0.0003694514164185314
1328000,0.0003686788230919391
1332000,0.0003682897438865296
1336000,0.0003677625079967495
1340000,0.0003676395345852401
1344000,0.00036726408809711897
1348000,0.00036681234174162913
1352000,0.0003666325266034609
1356000,0.0003662369271118515
1360000,0.00036607317886144797
1364000,0.00036586367171254075
1368000,0.00036571414099362265
1372000,0.000365132168865967
1376000,0.0003648550097888337
1380000,0.00036470811254074587
1384000,0.00036441717762736303
1388000,0.0003639600365018536
1392000,0.0003633819777478231
1396000,0.0003624090193805607
1400000,0.0003617150012793502
1404000,0.0003612133004625151
1408000,0.00036079337809163947
1412000,0.0003604395358719481
1416000,0.000360314801142847
1420000,0.0003597919313588216
1424000,0.0003592358078062241
1428000,0.00035858103806435393
1432000,0.0003579552435560296
1436000,0.0003576265197188233
1440000,0.0003573240930547228
1444000,0.00035698819587604014
1448000,0.0003566645936154411
1452000,0.00035624467112543856
1456000,0.00035609135065794995
1460000,0.00035573703320535
1464000,0.0003554262097162364
1468000,0.0003553409989525136
1472000,0.00035530686758561414
1476000,0.0003547923026851474
1480000,0.000354326959216833
1484000,0.00035382297331032486
1488000,0.00035312055476394155
1492000,0.0003525263200182538
1496000,0.0003522763938231255
1500000,0.00035196916823715396
1504000,0.00035127960349784493
1508000,0.0003505472142406596
1512000,0.0003500983138972624
1516000,0.00034963567127394013
1520000,0.0003491803990558484
1524000,0.0003484660451286148
1528000,0.00034835325603194134
1532000,0.00034801510769882915
1536000,0.0003474052462824617
1540000,0.0003470408789120194
1544000,0.00034685507633802626
1548000,0.00034660452596035896
1552000,0.00034607829448252136
1556000,0.0003460603000892126
1560000,0.00034599502289245354
1564000,0.0003456412555395416
1568000,0.00034544022900911964
1572000,0.0003452408678968344
1576000,0.0003448604942386524
1580000,0.0003445743927087408
1584000,0.0003442162976906582
1588000,0.000343832122788712
1592000,0.00034317211664403047
1596000,0.0003425998343664638
1600000,0.00034200237394821364
1604000,0.00034151498660012214
1608000,0.0003411058373298248
1612000,0.0003409680778645452
1616000,0.0003406089767146181
1620000,0.00034044603714655786
1624000,0.0003404062225805249
1628000,0.0003400115617489541
1632000,0.00033976720229322854
1636000,0.00033939806107485815
1640000,0.0003392710501951557
1644000,0.00033881392993656556
1648000,0.0003386948593025463
1652000,0.0003386662094975179
1656000,0.0003382934601400267
1660000,0.00033806935266861293
1664000,0.00033784164002842454
1668000,0.0003375289875584553
1672000,0.0003371297827134412
1676000,0.00033661039161703155
1680000,0.0003361991833298328
1684000,0.00033594056385433113
1688000,0.0003355505818465332
1692000,0.0003352238885233616
1696000,0.0003346968092454161
1700000,0.00033433124659482116
1704000,0.000333922283050736
1708000,0.00033361166341211446
1712000,0.0003334709970235217
1716000,0.000333019487015751
1720000,0.000332698166531864
1724000,0.0003323152911343663
1728000,0.0003320974367894136
1732000,0.0003315751055339433
1736000,0.0003310503516744667
1740000,0.0003308375188692536
1744000,0.00033045626692462804
1748000,0.0003299382038104426
1752000,0.0003295596519734545
1756000,0.00032919595878172503
1760000,0.0003288138848105415
1764000,0.00032868794105594956
1768000,0.00032837870475743713
1772000,0.0003282040305890299
1776000,0.00032774328198442726
1780000,0.0003273043413307142
1784000,0.0003271775487822537
1788000,0.00032681734570716436
1792000,0.00032666685368593074
1796000,0.00032628826701164293
1800000,0.00032580005045201865
1804000,0.0003253561641849423
1808000,0.0003247334312548311
1812000,0.0003241893332040502
1816000,0.00032380212258542596
1820000,0.00032347922039854815
1824000,0.00032301249365501716
1828000,0.00032250083681972797
1832000,0.00032207111931281673
1836000,0.0003216883048214325
1840000,0.00032114059847265786
1844000,0.000320629248975135
1848000,0.00031998137689265294
1852000,0.00031975467219724774
1856000,0.00031947004486132524
1860000,0.00031923922562093754
1864000,0.00031910468795803837
1868000,0.00031894203846671854
1872000,0.000318732892377549
1876000,0.0003184495259688225
1880000,0.00031838360836894397
1884000,0.00031822052370095166
1888000,0.0003182703720914226
1892000,0.00031834891188731174
1896000,0.0003180807547575326
1900000,0.00031771534584884575
1904000,0.00031760503636241166
1908000,0.00031745428033991274
1912000,0.00031719116243655865
1916000,0.0003168985358595333
1920000,0.00031655452708284626
1924000,0.0003160926441080347
1928000,0.000315833596023829
1932000,0.0003158177457649458
1936000,0.00031576219754092527
1940000,0.0003155445403075219
1944000,0.0003152847326193253
1948000,0.00031520497074744025
1952000,0.00031505319996133485
1956000,0.0003147828722386281
1960000,0.0003146967523449118
1964000,0.00031470621211632244
1968000,0.00031444345574083155
1972000,0.00031404464097906093
1976000,0.00031391733234986674
1980000,0.0003138279773794439
1984000,0.0003135319959679528
1988000,0.00031342413809881675
1992000,0.00031317347238563054
1996000,0.00031293966812262486


==> figdata/adult_TINF.csv <==
4000,0.012264568668471143
8000,0.008789621722934238
12000,0.007165565908763827
16000,0.005833325548894541
20000,0.004963249674948322
24000,0.004369881083091942
28000,0.003927844287054616
32000,0.003598605400485122
36000,0.0033025847783410556
40000,0.003051257767969051
44000,0.002848775673630455
48000,0.0026890036468821266
52000,0.0025395691707375545
56000,0.002398390782342552
60000,0.0022712563298082356
64000,0.0021447896195404548
68000,0.002035528664167563
72000,0.0019431778837748492
76000,0.0018601655936455463
80000,0.001788680038104451
84000,0.0017174938787507532
88000,0.0016405909371709493
92000,0.0015711722997622246
96000,0.0015070711347440202
100000,0.0014444411757419395
104000,0.0013922043037520315
108000,0.0013426514229877284
112000,0.00130383197431716
116000,0.001260446639830326
120000,0.001221256709615648
124000,0.0011887780246700452
128000,0.0011576451033741275
132000,0.0011262280723622342
136000,0.0010936956028274603
140000,0.0010688529050051354
144000,0.001039592549431867
148000,0.0010141946911785271
152000,0.0009888475288586385
156000,0.0009630201368152624
160000,0.0009373761870730135
164000,0.0009137884373931482
168000,0.0008950235855387234
172000,0.0008751269911036474
176000,0.0008546362117633488
180000,0.0008341610620024587
184000,0.0008159628221854343
188000,0.0007986651201267181
192000,0.0007855460766379441
196000,0.000772908771569436
200000,0.0007580573064918661
204000,0.0007459205636330402
208000,0.0007329239961719192
212000,0.0007212383069789552
216000,0.0007090890411075579
220000,0.0007005683093863624
224000,0.0006887701002724622
228000,0.0006777280139346198
232000,0.0006664890158997183
236000,0.0006555185112067652
240000,0.0006453040721392522
244000,0.0006360480081528119
248000,0.0006263859435925445
252000,0.0006173743739550375
256000,0.0006073477818579476
260000,0.0005973748337565477
264000,0.0005873659971818435
268000,0.0005785197355238636
272000,0.0005705634419026495
276000,0.0005623769867364459
280000,0.0005544374175265321
284000,0.0005483323902993331
288000,0.0005405248769594362
292000,0.0005327375903296239
296000,0.0005265313082412626
300000,0.0005205684129736543
304000,0.0005144108185209384
308000,0.0005090324932569557
312000,0.0005027444353858379
316000,0.0004966287013285497
320000,0.0004898644700046528
324000,0.00048395831634284736
328000,0.00047880825161544793
332000,0.0004733858588167328
336000,0.0004682480784690135
340000,0.0004632374749750645
344000,0.0004578597195372125
348000,0.00045246324412595573
352000,0.00044795530536112516
356000,0.0004434043546916455
360000,0.00043935278745732553
364000,0.00043511330155593386
368000,0.00043074622158584264
372000,0.0004276378440594142
376000,0.00042383635977744083
380000,0.0004195423763454498
384000,0.0004154890552713342
388000,0.0004116128809889541
392000,0.00040829330656272367
396000,0.0004047420208889152
400000,0.00040138012633955666
404000,0.0003981526427330184
408000,0.00039438368773153654
412000,0.0003908292863091245
416000,0.00038741784887502684
420000,0.00038367029676883435
424000,0.00038016268294305267
428000,0.0003764537801072554
432000,0.0003733075710467548
436000,0.0003695712338371293
440000,0.0003669189985523458
444000,0.0003642104947731428
448000,0.00036107670482793397
452000,0.0003580823182274262
456000,0.00035520816805273414
460000,0.00035275296287645697
464000,0.0003500820696366591
468000,0.000347593754114639
472000,0.0003451179583995323
476000,0.00034266229501234147
480000,0.0003404245178889598
484000,0.00033796911461814183
488000,0.00033522396692214906
492000,0.0003330370956116657
496000,0.00033071175417925813
500000,0.00032860611456392297
504000,0.00032610324811155333
508000,0.00032387884195972383
512000,0.00032142732164092136
516000,0.00031935534415861166
520000,0.000317277845196251
524000,0.00031531124056044524
528000,0.0003131366805763647
532000,0.00031108394482065593
536000,0.0003087999069614211
540000,0.0003067872801905125
544000,0.00030481736378673574
548000,0.0003028883819170547
552000,0.00030116685494013806
556000,0.00029907456570804625
560000,0.00029726214384312444
564000,0.0002957654942520316
568000,0.0002943287438308406
572000,0.0002922833236182476
576000,0.00029069151992411335
580000,0.00028885940574552293
584000,0.00028728318411702647
588000,0.0002854574113898556
592000,0.0002835914686931118
596000,0.0002815998103881667
600000,0.00027991656774645213
604000,0.0002781011248948473
608000,0.00027660744104685
612000,0.0002750190571499389
616000,0.00027347978342051604
620000,0.0002721991076449215
624000,0.0002708886808836519
628000,0.00026955233730441286
632000,0.0002682169842609383
636000,0.00026673579335151354
640000,0.0002650213328867501
644000,0.0002635044969212519
648000,0.0002619731466098618
652000,0.00026022854197232936
656000,0.0002585212022047645
660000,0.0002567967164489593
664000,0.00025514736863074816
668000,0.00025369314329132253
672000,0.00025259449541276124
676000,0.0002512202877193448
680000,0.0002501919563396293
684000,0.00024893483183013876
688000,0.0002478528651083667
692000,0.00024667661899863136
696000,0.0002455887354357311
700000,0.00024445337219192176
704000,0.00024334425712951857
708000,0.00024183862298393644
712000,0.00024043191705824807
716000,0.00023928783173693402
720000,0.0002381081396001239
724000,0.00023688272252675446
728000,0.000235647128059846
732000,0.00023437415328253497
736000,0.00023298385191411475
740000,0.0002317649614695383
744000,0.00023060577092703927
748000,0.00022938170828273874
752000,0.00022802706869856637
756000,0.00022670557240872524
760000,0.00022532687924065042
764000,0.00022420384737831256
768000,0.00022304055795474564
772000,0.0002221293716041517
776000,0.00022104730949074058
780000,0.00022001079325312256
784000,0.00021890198377982895
788000,0.00021776985593541243
792000,0.00021678245627454462
796000,0.0002156268509134196
800000,0.0002144983923105248
804000,0.00021341468606256297
808000,0.00021231043418212803
812000,0.00021141682818826002
816000,0.0002106103029017592
820000,0.00020961937380215012
824000,0.0002086593566188455
828000,0.00020751694265275233
832000,0.00020636216188851808
836000,0.00020546628215112328
840000,0.000204261698594832
844000,0.0002031560646046371
848000,0.0002021518048932469
852000,0.0002010086951508283
856000,0.0001998590308089354
860000,0.00019869599453381515
864000,0.00019779729718533146
868000,0.0001968374956739516
872000,0.0001958751745232412
876000,0.0001948595966203559
880000,0.00019389724222496074
884000,0.00019285740588903533
888000,0.00019183496269375988
892000,0.00019080338488125514
896000,0.0001898210771861253
900000,0.00018892921443325328
904000,0.00018795136122534695
908000,0.00018714791764085081
912000,0.00018617066682652395
916000,0.00018531808137273176
920000,0.0001845344387631509
924000,0.00018374015117694764
928000,0.00018295493829395548
932000,0.00018211052023114904
936000,0.0001813228549023549
940000,0.00018062621726372408
944000,0.00017974847067825372
948000,0.00017894670583223915
952000,0.00017804870314935828
956000,0.00017726044947574682
960000,0.0001765321834303335
964000,0.0001757418255307619
968000,0.00017488551400401953
972000,0.00017396031462985073
976000,0.0001730538653502145
980000,0.00017237665919572764
984000,0.0001715516370940362
988000,0.0001707531108887661
992000,0.00016987949276581205
996000,0.00016906580359005163
1000000,0.0001683936350395654
1004000,0.0001677941356628132
1008000,0.0001671995266841475
1012000,0.00016660470144364004
1016000,0.00016600946855033216
1020000,0.00016545493264885636
1024000,0.00016482407676804423
1028000,0.00016416196609314593
1032000,0.0001636192763062594
1036000,0.00016294040464731596
1040000,0.0001622937527140378
1044000,0.00016158094962831493
1048000,0.00016094067065802742
1052000,0.00016029023024755062
1056000,0.00015960182021301783
1060000,0.00015899006155051243
1064000,0.00015837726581002798
1068000,0.00015779547458005805
1072000,0.00015731700052362685
1076000,0.00015684181384695295
1080000,0.00015628945552664808
1084000,0.00015575282568963678
1088000,0.00015521635644621945
1092000,0.0001546799222868489
1096000,0.0001540343861348159
1100000,0.00015351901058413553
1104000,0.0001530702216935298
1108000,0.00015249106797105005
1112000,0.00015188786814851474
1116000,0.0001512772925009176
1120000,0.00015070135793471273
1124000,0.0001501168893909277
1128000,0.0001495232450884343
1132000,0.00014894997611891725
1136000,0.00014838260503491352
1140000,0.00014783611579266553
1144000,0.00014724635047413948
1148000,0.0001467139644073523
1152000,0.00014620595938874548
1156000,0.00014567842297663613
1160000,0.0001452338308894352
1164000,0.00014477020081093972
1168000,0.00014425654979732805
1172000,0.0001437655778690483
1176000,0.00014333011435962995
1180000,0.0001428750539028134
1184000,0.00014236399832184832
1188000,0.00014187197487675052
1192000,0.00014138862374785122
1196000,0.00014093402495574114
1200000,0.00014043227746002307
1204000,0.00013984850438664154
1208000,0.00013932716953413138
1212000,0.00013884215794263133
1216000,0.0001383396660446512
1220000,0.00013782685698893182
1224000,0.0001373166366668288
1228000,0.0001368367033768303
1232000,0.0001363321526843264
1236000,0.00013584446604153477
1240000,0.0001354558677638118
1244000,0.00013499616248874302
1248000,0.00013450987609076037
1252000,0.00013400252456191586
1256000,0.00013351878730011313
1260000,0.0001330740622095261
1264000,0.00013266964080904664
1268000,0.00013230265446745326
1272000,0.00013182716313353549
1276000,0.0001313784824282238
1280000,0.00013093970388211584
1284000,0.0001306132422819184
1288000,0.0001301702613499267
1292000,0.00012978174367095363
1296000,0.00012944004379644714
1300000,0.00012893754282511383
1304000,0.0001285219221069389
1308000,0.00012809889463594182
1312000,0.00012772356400742035
1316000,0.0001273069659894488
1320000,0.00012686291257851812
1324000,0.000126422746453414
1328000,0.00012603739472821784
1332000,0.00012562730406345812
1336000,0.00012516323683875452
1340000,0.0001247292850653503
1344000,0.00012429933668234305
1348000,0.00012389201847562425
1352000,0.00012351231364732262
1356000,0.00012314822402831327
1360000,0.0001227541097107432
1364000,0.0001223503977276219
1368000,0.00012198338541663523
1372000,0.00012160264046012781
1376000,0.00012121282901644825
1380000,0.00012083861539352592
1384000,0.00012052255439293225
1388000,0.00012015242344642907
1392000,0.00011976471023911195
1396000,0.00011943526639912605
1400000,0.00011910832566291996
1404000,0.00011877019077516371
1408000,0.00011844128674615151
1412000,0.00011801323804083719
1416000,0.0001176251238320658
1420000,0.00011723815350445088
1424000,0.00011684232227932023
1428000,0.00011641672318551954
1432000,0.00011603154938683025
1436000,0.00011569970592484324
1440000,0.00011532195667696143
1444000,0.00011495764622931892
1448000,0.00011461820472091766
1452000,0.00011430670861156678
1456000,0.00011397013581132542
1460000,0.00011362237722722934
1464000,0.00011329343731014685
1468000,0.00011299084785393321
1472000,0.00011262860570443456
1476000,0.00011225435929351768
1480000,0.00011191003657473608
1484000,0.00011157759389673894
1488000,0.00011126103430264545
1492000,0.00011093884186963443
1496000,0.00011062010760481966
1500000,0.00011031599984051565
1504000,0.00011000121786824968
1508000,0.00010967526947941453
1512000,0.00010936675560763165
1516000,0.0001090712608849409
1520000,0.00010877089187683042
1524000,0.00010849365206572203
1528000,0.0001081985533333274
1532000,0.00010794942159264576
1536000,0.00010770664337911295
1540000,0.00010741072178371835
1544000,0.00010708479175636221
1548000,0.00010679174555133786
1552000,0.000106488773231328
1556000,0.00010619264069661183
1560000,0.00010588685012641319
1564000,0.00010559828743456068
1568000,0.00010535144192902468
1572000,0.00010511510387994916
1576000,0.0001048962213422433
1580000,0.00010465805790416116
1584000,0.00010442130271681727
1588000,0.00010414265471181405
1592000,0.00010389961911633216
1596000,0.0001035924314980452
1600000,0.00010333781143734289
1604000,0.00010305313426611784
1608000,0.00010279337190532978
1612000,0.0001025842141689215
1616000,0.00010231705040214534
1620000,0.00010207982974164143
1624000,0.0001017827457609477
1628000,0.00010151986938572444
1632000,0.00010124805510441925
1636000,0.00010099311372202546
1640000,0.00010074363761342076
1644000,0.00010047289571191165
1648000,0.00010020052168163707
1652000,9.996188499655778e-05
1656000,9.971050564061557e-05
1660000,9.945441871445082e-05
1664000,9.92052978976421e-05
1668000,9.900722598943368e-05
1672000,9.879363200482327e-05
1676000,9.851298935453778e-05
1680000,9.829807170724791e-05
1684000,9.81070420368324e-05
1688000,9.794318512851286e-05
1692000,9.774806985324291e-05
1696000,9.749781935491919e-05
1700000,9.732373111426273e-05
1704000,9.704477918232035e-05
1708000,9.68304093517669e-05
1712000,9.661527977822271e-05
1716000,9.640359931062381e-05
1720000,9.617582446652673e-05
1724000,9.597628567192817e-05
1728000,9.574677644763607e-05
1732000,9.550059358054419e-05
1736000,9.523767594366017e-05
1740000,9.497805656555336e-05
1744000,9.476470429475858e-05
1748000,9.45143047046404e-05
1752000,9.428755773843722e-05
1756000,9.407776755143704e-05
1760000,9.388909245705568e-05
1764000,9.36867592642443e-05
1768000,9.34591733372514e-05
1772000,9.324791973924773e-05
1776000,9.302297573754448e-05
1780000,9.284130691572523e-05
1784000,9.260736342092679e-05
1788000,9.238807599681875e-05
1792000,9.214974566323919e-05
1796000,9.19628007827189e-05
1800000,9.177817039801583e-05
1804000,9.155025761525826e-05
1808000,9.135996732784202e-05
1812000,9.115148694693875e-05
1816000,9.095295296712713e-05
1820000,9.076787911432849e-05
1824000,9.056950674823927e-05
1828000,9.035446265065472e-05
1832000,9.01710158732194e-05
1836000,8.99455212295397e-05
1840000,8.978280985094678e-05
1844000,8.960937246671463e-05
1848000,8.944329729032585e-05
1852000,8.923241819464023e-05
1856000,8.90395977907188e-05
1860000,8.882385694841677e-05
1864000,8.8617895173837e-05
1868000,8.841272692083901e-05
1872000,8.820579948742857e-05
1876000,8.799684247101647e-05
1880000,8.77691695830296e-05
1884000,8.753260415694797e-05
1888000,8.733650133935233e-05
1892000,8.71411869290406e-05
1896000,8.695073179831869e-05
1900000,8.676363597404091e-05
1904000,8.660490559642131e-05
1908000,8.642208924275474e-05
1912000,8.620592776781288e-05
1916000,8.606227925445076e-05
1920000,8.58888553969539e-05
1924000,8.571959790615313e-05
1928000,8.556880037913217e-05
1932000,8.541615918344903e-05
1936000,8.525527255992538e-05
1940000,8.51122530237669e-05
1944000,8.495035423256025e-05
1948000,8.477840050863383e-05
1952000,8.459392735354898e-05
1956000,8.442623102306035e-05
1960000,8.424891272601487e-05
1964000,8.404031364334097e-05
1968000,8.384766015423484e-05
1972000,8.367689879962281e-05
1976000,8.352709208842013e-05
1980000,8.336653911966696e-05
1984000,8.318927210265725e-05
1988000,8.301243979963457e-05
1992000,8.283043447554483e-05
1996000,8.267527189131929e-05


==> figdata/adult_hinge_m6_EXP3P.csv <==
4000,0.0217361048446863
8000,0.015532696575930982
12000,0.011876801331636988
16000,0.009703045345607897
20000,0.008333660235280593
24000,0.007457963310628757
28000,0.0066533597771211705
32000,0.005931362148297981
36000,0.0054213259099671895
40000,0.0050141967566541545
44000,0.004661511053929757
48000,0.004304545589899289
52000,0.003998766450733771
56000,0.0037425607484415924
60000,0.0035495515832352775
64000,0.0033682059713067702
68000,0.0032117542340679983
72000,0.0030429194754738598
76000,0.0029202735293388793
80000,0.002781228189953855
84000,0.0026442481546659624
88000,0.0025052398013754584
92000,0.0024060996070428
96000,0.0023170064792609746
100000,0.002231173335433656
104000,0.002154607351021187
108000,0.002077740713831766
112000,0.002008117099085882
116000,0.001949119872174665
120000,0.0018920264462143899
124000,0.0018398428927005606
128000,0.0017926654420802879
132000,0.0017537414350543568
136000,0.0017060609184186837
140000,0.0016651767423898067
144000,0.0016353242406039747
148000,0.0015965256572936792
152000,0.001562199695140265
156000,0.0015287308786922638
160000,0.0014923380467524727
164000,0.0014559554691647714
168000,0.0014223536832210781
172000,0.001394425795651466
176000,0.0013639840612995613
180000,0.0013357512797853577
184000,0.0013105628403047853
188000,0.0012830530843789822
192000,0.0012571267942129705
196000,0.0012348747740174582
200000,0.0012182856637744655
204000,0.001204899349116273
208000,0.0011862762273187055
212000,0.0011736181008708546
216000,0.0011587274821419635
220000,0.0011428017698257853
224000,0.001127831750898367
228000,0.0011157959104997617
232000,0.0011005570170158907
236000,0.0010914198066953595
240000,0.0010788001509121625
244000,0.0010673298876168746
248000,0.0010561165848042564
252000,0.0010457911758118832
256000,0.001036231078343497
260000,0.0010242030586951056
264000,0.0010137531170290592
268000,0.001001190807641772
272000,0.0009911169253810637
276000,0.000980222469713854
280000,0.0009700862427947654
284000,0.0009639583222146864
288000,0.0009563471750955732
292000,0.0009481358023342712
296000,0.0009388522452900006
300000,0.0009319681001068725
304000,0.0009250702718391901
308000,0.0009173042490519534
312000,0.0009078178090209943
316000,0.0008998328274653078
320000,0.0008922805238615883
324000,0.0008853253601752709
328000,0.0008776325413787922
332000,0.0008702573130742741
336000,0.0008640444787922918
340000,0.0008569957635976011
344000,0.0008495524023844903
348000,0.0008417936682332816
352000,0.0008344203384871851
356000,0.0008283537784538608
360000,0.0008230795909990873
364000,0.0008181437815504844
368000,0.0008106912571214653
372000,0.000803829634862363
376000,0.0007974000871693865
380000,0.0007908957390778681
384000,0.0007867773785972809
388000,0.0007824074860144914
392000,0.0007779517163915561
396000,0.0007735265514755008
400000,0.0007683340731720056
404000,0.0007638616309138535
408000,0.0007576940096241658
412000,0.0007528568255956714
416000,0.000747533571955894
420000,0.0007440727666053748
424000,0.0007384363539986727
428000,0.000732226450688156
432000,0.0007264470528023925
436000,0.0007213912683335932
440000,0.0007174028440010694
444000,0.0007135163786745613
448000,0.0007105860912473561
452000,0.0007067904690105653
456000,0.0007032042062049548
460000,0.0006997719262502589
464000,0.0006954682556538638
468000,0.0006914806345811875
472000,0.0006871775305443695
476000,0.0006839935408375908
480000,0.0006804703943406043
484000,0.0006773086716967969
488000,0.0006736141084647818
492000,0.0006702515356826755
496000,0.0006663804477782809
500000,0.0006627678733371889
504000,0.000658677033803956
508000,0.0006549007967736054
512000,0.0006504409856139537
516000,0.000646217528688986
520000,0.0006431395786911653
524000,0.0006400411761490754
528000,0.0006374285830537674
532000,0.0006334740468788014
536000,0.0006308960936823871
540000,0.0006283535229950621
544000,0.0006253689709304622
548000,0.0006229405054199999
552000,0.0006201307738584738
556000,0.0006179045868066613
560000,0.0006156422782445659
564000,0.0006132140128304875
568000,0.000610976649850492
572000,0.0006094623281485689
576000,0.0006076148157935779
580000,0.0006053341546569668
584000,0.0006031172641393634
588000,0.0006012156467007923
592000,0.0005999524660985633
596000,0.0005981845816734888
600000,0.000596430511633772
604000,0.0005936424156995912
608000,0.0005908981570714733
612000,0.0005885017028333661
616000,0.0005868292032127909
620000,0.0005852285227528897
624000,0.0005832785913252869
628000,0.0005802829349191851
632000,0.0005784148497620656
636000,0.0005764431720700625
640000,0.0005749307930084657
644000,0.0005736636352353663
648000,0.0005711502488776055
652000,0.0005682390391543723
656000,0.0005661427720602963
660000,0.0005637279227127534
664000,0.0005616945881715685
668000,0.0005595837216929578
672000,0.0005571089221200753
676000,0.0005546770995193961
680000,0.000552394021303193
684000,0.0005504267438519728
688000,0.0005486142348961054
692000,0.0005470563976631704
696000,0.0005448725123317066
700000,0.0005427109776786065
704000,0.0005407454902429665
708000,0.0005392172693443609
712000,0.0005371314531003035
716000,0.0005346951669474853
720000,0.000532039447185495
724000,0.0005299020607972826
728000,0.0005276935080544831
732000,0.0005260126766727935
736000,0.000524026488032181
740000,0.000522124114670397
744000,0.0005199290240687771
748000,0.0005186153311744768
752000,0.0005176030957956823
756000,0.0005159268607657919
760000,0.0005143487936779545
764000,0.0005133693000416995
768000,0.0005122230358705626
772000,0.0005109861013261607
776000,0.000509550495994493
780000,0.0005075925305230711
784000,0.0005052323377298662
788000,0.0005033487653787749
792000,0.0005016599560551671
796000,0.0004998185870496719
800000,0.0004979537104393694
804000,0.0004968317956279833
808000,0.0004952663612842745
812000,0.000494087985981162
816000,0.0004930947340456848
820000,0.000492040466349597
824000,0.0004911485318945807
828000,0.0004897120481091588
832000,0.0004879544032458938
836000,0.0004867276459500913
840000,0.0004851054047430581
844000,0.0004839377842876802
848000,0.0004826268555731539
852000,0.00048149102947636635
856000,0.00048016727516075886
860000,0.00047947707032025555
864000,0.0004784842601435746
868000,0.0004775719766989539
872000,0.0004765909966648607
876000,0.00047488901841619136
880000,0.00047361479567747944
884000,0.00047231887686355334
888000,0.0004717259476169633
892000,0.00047136167427036524
896000,0.0004700707213661781
900000,0.000468823845084565
904000,0.00046745270706527453
908000,0.0004657313548479536
912000,0.0004649819548887546
916000,0.00046460220134098007
920000,0.0004637816248801996
924000,0.0004630694904955712
928000,0.0004626374122292942
932000,0.00046185771334317227
936000,0.00046093638432509465
940000,0.0004604079578761633
944000,0.0004594850976479825
948000,0.000458530041289984
952000,0.00045771651742498864
956000,0.0004564377271499831
960000,0.0004557160387913539
964000,0.000455181938700977
968000,0.0004544871571532938
972000,0.0004539807586945721
976000,0.000453510993779882
980000,0.00045253357955477025
984000,0.00045196512607709183
988000,0.0004512645180662078
992000,0.0004500882514590909
996000,0.0004490890280267057
1000000,0.0004483476433386757
1004000,0.00044770923323955714
1008000,0.0004475202093974784
1012000,0.0004470277682779855
1016000,0.0004464126162664894
1020000,0.0004455322026110653
1024000,0.0004443058796969601
1028000,0.0004430067274849847
1032000,0.00044212844326629863
1036000,0.00044110876449177105
1040000,0.00044043360718409863
1044000,0.0004401013770447548
1048000,0.00043962761254567884
1052000,0.0004388085729190583
1056000,0.0004379468833851652
1060000,0.00043700022603127
1064000,0.0004364110173168956
1068000,0.00043570982919088896
1072000,0.00043525551924716854
1076000,0.0004345844786671771
1080000,0.00043348028734396804
1084000,0.0004325307268224776
1088000,0.0004316178128440651
1092000,0.00043079819271407693
1096000,0.00043008036004549277
1100000,0.00042912456040200553
1104000,0.0004283604205035929
1108000,0.0004273254072608701
1112000,0.00042665850046147424
1116000,0.0004260870161536534
1120000,0.00042507819285819703
1124000,0.0004245292426490743
1128000,0.0004237169141815822
1132000,0.00042268783251508957
1136000,0.00042185324997556783
1140000,0.00042092106792235295
1144000,0.0004199586233346597
1148000,0.0004191471279155756
1152000,0.00041869275784850446
1156000,0.0004180502838404543
1160000,0.00041758086767068603
1164000,0.0004169699915687608
1168000,0.00041623646317867635
1172000,0.000415284475126676
1176000,0.0004146700259167746
1180000,0.0004141353196627784
1184000,0.0004134925137431744
1188000,0.0004129260051972672
1192000,0.00041217005226357184
1196000,0.0004117249201494033
1200000,0.0004110838250709903
1204000,0.0004108113772697819
1208000,0.0004104807897462037
1212000,0.00041013617931295876
1216000,0.0004094990366156903
1220000,0.0004089792645041723
1224000,0.00040837804358928587
1228000,0.0004080571608720551
1232000,0.0004074593252539893
1236000,0.00040692933531377706
1240000,0.0004063438226361571
1244000,0.0004057427977672834
1248000,0.0004050994266695529
1252000,0.00040460792642260657
1256000,0.0004044107072643799
1260000,0.000403916979267005
1264000,0.0004035634227516627
1268000,0.0004031499802453764
1272000,0.00040263818179236965
1276000,0.0004020282490506677
1280000,0.000401248653228381
1284000,0.0004003659037715712
1288000,0.0003996268681428772
1292000,0.00039863774524556694
1296000,0.0003980564392379038
1300000,0.00039727069077377664
1304000,0.0003964915131755009
1308000,0.000395576452723978
1312000,0.00039477025122719445
1316000,0.00039433927031956584
1320000,0.0003935944677734837
1324000,0.0003930871499313593
1328000,0.00039238507673855505
1332000,0.00039177281085867044
1336000,0.00039104255965116685
1340000,0.0003903043851736787
1344000,0.0003896668400427683
1348000,0.00038910269815667364
1352000,0.00038857683028797885
1356000,0.0003881320661405785
1360000,0.0003875665319956756
1364000,0.00038704847884368787
1368000,0.00038675487827449784
1372000,0.0003861795271044577
1376000,0.0003855876235969724
1380000,0.0003850183002451768
1384000,0.000384501915474178
1388000,0.00038405624239995495
1392000,0.0003836218147597603
1396000,0.000383225033817991
1400000,0.00038282595527816543
1404000,0.0003824876464885718
1408000,0.0003820767640803635
1412000,0.0003818068444910727
1416000,0.0003815163307698821
1420000,0.00038093014453766116
1424000,0.0003803066030168556
1428000,0.00037982009259218685
1432000,0.0003791783452392061
1436000,0.0003783765418802765
1440000,0.0003777178405938719
1444000,0.00037733036727938263
1448000,0.0003767820295131896
1452000,0.0003762582325771979
1456000,0.00037586031076297655
1460000,0.00037543111451998623
1464000,0.0003747229107791683
1468000,0.0003742665188336547
1472000,0.00037377201787058834
1476000,0.0003733571229632693
1480000,0.000373002775561071
1484000,0.00037235541148755713
1488000,0.00037185258543809274
1492000,0.00037125249844588426
1496000,0.00037088217381808786
1500000,0.00037052443049806483
1504000,0.00037017013404616605
1508000,0.00036979310899387663
1512000,0.0003695013312174922
1516000,0.0003692033455585664
1520000,0.0003688585162506808
1524000,0.0003684429015788915
1528000,0.0003681421558092701
1532000,0.0003678672630131885
1536000,0.00036754495255747477
1540000,0.00036706904428246423
1544000,0.0003668417971255944
1548000,0.0003665630880970716
1552000,0.00036637481339696354
1556000,0.00036625925056726905
1560000,0.00036604129419609555
1564000,0.0003656374987016653
1568000,0.00036530804529827376
1572000,0.0003649004747186546
1576000,0.0003644774542462814
1580000,0.0003641634256476012
1584000,0.0003637241482462583
1588000,0.00036327639572730774
1592000,0.0003628233072925924
1596000,0.0003624064913532732
1600000,0.0003620132041476931
1604000,0.0003613088201027681
1608000,0.0003608387205160657
1612000,0.00036035216452146024
1616000,0.0003598128228448072
1620000,0.0003593429478020993
1624000,0.00035881912676427596
1628000,0.0003585527498699559
1632000,0.0003582160996966621
1636000,0.0003577473837678702
1640000,0.0003572966462968563
1644000,0.0003568958458720073
1648000,0.00035666522790750443
1652000,0.0003563050210302898
1656000,0.00035607303314849625
1660000,0.00035574745915206707
1664000,0.0003555152241664916
1668000,0.0003551962218610871
1672000,0.0003547632805449008
1676000,0.00035439334675685386
1680000,0.00035391740116380577
1684000,0.00035349125042866136
1688000,0.00035315145302816653
1692000,0.0003528259628008956
1696000,0.00035257014164069567
1700000,0.0003523588512092668
1704000,0.00035208959376425986
1708000,0.0003519921576912721
1712000,0.0003517353392493705
1716000,0.00035138753422186975
1720000,0.000351086370706577
1724000,0.0003507524451527577
1728000,0.0003503460462991881
1732000,0.0003499927272139769
1736000,0.0003495670455819777
1740000,0.0003491907286165552
1744000,0.00034886099891306976
1748000,0.00034861203879366087
1752000,0.00034823611734596804
1756000,0.0003478821780726893
1760000,0.00034748104788018264
1764000,0.0003471299607089584
1768000,0.00034687467590788224
1772000,0.0003466090697391566
1776000,0.0003464476619733925
1780000,0.0003463077672568593
1784000,0.0003461455467800856
1788000,0.0003459498830220009
1792000,0.00034582425103385495
1796000,0.00034553619626376264
1800000,0.00034531661382147805
1804000,0.0003450112921062898
1808000,0.00034472766065035687
1812000,0.0003443988063540626
1816000,0.00034406690008048635
1820000,0.0003438757247890556
1824000,0.0003436824753559886
1828000,0.00034332888763255465
1832000,0.00034292451533318724
1836000,0.0003424971357255946
1840000,0.0003421869531911592
1844000,0.00034184781589857716
1848000,0.000341600577859702
1852000,0.000341353224035279
1856000,0.0003409595333847548
1860000,0.00034062254039596285
1864000,0.0003404735593104946
1868000,0.0003404005270256638
1872000,0.0003402236687530813
1876000,0.000340047231416285
1880000,0.000339869071287191
1884000,0.0003395386560332003
1888000,0.0003393327030207782
1892000,0.00033897775088620463
1896000,0.00033873134990836107
1900000,0.000338617130747787
1904000,0.0003384367812214739
1908000,0.0003382020402176722
1912000,0.00033804128771819375
1916000,0.0003379117385380881
1920000,0.0003378201587144747
1924000,0.00033761484934369257
1928000,0.0003374541151870969
1932000,0.00033716423026947107
1936000,0.0003369220376963633
1940000,0.00033666387828329425
1944000,0.00033648113538820024
1948000,0.00033632629432978067
1952000,0.0003361775290340874
1956000,0.0003360936823887939
1960000,0.0003357267337990577
1964000,0.0003354682719406976
1968000,0.00033523665455859053
1972000,0.0003349364006974831
1976000,0.0003347242994081734
1980000,0.0003343971970044546
1984000,0.0003341873519182026
1988000,0.0003338819275738869
1992000,0.00033358665343058425
1996000,0.0003334762384679668


==> figdata/adult_hinge_m6_Sagawa_et_al.csv <==
4000,0.030095925614648467
8000,0.023388567337264965
12000,0.020595069238361463
16000,0.018672658242182394
20000,0.01735813351106119
24000,0.01600913004593907
28000,0.015138378065625291
32000,0.014186461546432994
36000,0.013582775138343606
40000,0.012864932192644063
44000,0.01230287784055567
48000,0.01176822788095
52000,0.011260755328855454
56000,0.010748538676328578
60000,0.010238860558559382
64000,0.00977530387643577
68000,0.009399906278830361
72000,0.009061511908193154
76000,0.00878912159958678
80000,0.008446573341066854
84000,0.008181357770418674
88000,0.007898999061759393
92000,0.007652424808558267
96000,0.0074494871128602536
100000,0.007254799893620989
104000,0.007117172895050761
108000,0.00693862846726967
112000,0.006777378864791683
116000,0.006627519727755993
120000,0.006474899472785567
124000,0.006326453768917384
128000,0.006198882479559076
132000,0.006081694151795269
136000,0.005984914060848279
140000,0.005892663379058194
144000,0.005789281898378573
148000,0.0056984747074954045
152000,0.005592480051108906
156000,0.005494278223044269
160000,0.005413596042304292
164000,0.005311559099080154
168000,0.005199360281820553
172000,0.005106248882248199
176000,0.005027752128688556
180000,0.004951778371738269
184000,0.004866860273815055
188000,0.004788700208275654
192000,0.004693225650258259
196000,0.004612514479838292
200000,0.0045413687129581826
204000,0.004475742709187658
208000,0.004416399116041969
212000,0.004352684160807474
216000,0.004293556680349586
220000,0.004230909257819659
224000,0.004173523596784301
228000,0.004114808167459183
232000,0.00406186874124187
236000,0.0040139927076653925
240000,0.003959431884981102
244000,0.00390952508115916
248000,0.0038615343438208605
252000,0.0038094976444666973
256000,0.0037579136052448003
260000,0.003707371788935987
264000,0.0036487969400637588
268000,0.0036012158034873787
272000,0.0035492118775626857
276000,0.0034995439530320915
280000,0.0034612340433846644
284000,0.0034248273115248806
288000,0.003383498403460472
292000,0.003339510916513855
296000,0.0032947398577603537
300000,0.0032601002229046827
304000,0.003225699398699877
308000,0.0031862871584693586
312000,0.0031497413960386855
316000,0.0031225720645821076
320000,0.0030842757369102802
324000,0.0030529848186670594
328000,0.0030188399275009603
332000,0.002974925284745966
336000,0.002942294448092353
340000,0.0029110219593384556
344000,0.002878773168878801
348000,0.00285134259497849
352000,0.002824354154010167
356000,0.002800451439426699
360000,0.002773234043222883
364000,0.002747940371679858
368000,0.002724748297577906
372000,0.0026988969005257712
376000,0.0026719336937575666
380000,0.002648751396736704
384000,0.0026262354952691913
388000,0.0026080007696924756
392000,0.0025860796711587586
396000,0.0025643721377892614
400000,0.0025414166276349626
404000,0.0025226835956942972
408000,0.002501453957512556
412000,0.0024837121214337787
416000,0.0024612108855484593
420000,0.002439817000798372
424000,0.0024180025917088788
428000,0.002398729266602062
432000,0.0023796245803032745
436000,0.0023578111164250792
440000,0.0023371715963131923
444000,0.002317205686349688
448000,0.002297744892276965
452000,0.0022726016197768817
456000,0.002252959577096092
460000,0.0022339567015635664
464000,0.0022126418135831605
468000,0.0021866657833174985
472000,0.0021644903928575987
476000,0.0021462466871943753
480000,0.00212512773600948
484000,0.0021095894244334557
488000,0.0020914557723664684
492000,0.0020733645370011877
496000,0.002057355106446168
500000,0.002036132322492279
504000,0.002017235163337794
508000,0.0019974760820287707
512000,0.001978264491601156
516000,0.0019626793326845693
520000,0.0019474133797722781
524000,0.0019314312874035844
528000,0.0019135385752738765
532000,0.0018998468949003033
536000,0.0018850097955395717
540000,0.001871152187511771
544000,0.0018582949950751715
548000,0.0018448217800410838
552000,0.0018337487516534856
556000,0.0018199551529693991
560000,0.0018070072968866535
564000,0.0017949180771477669
568000,0.0017846352648975827
572000,0.0017737486684701875
576000,0.0017640800308043603
580000,0.0017562611317407661
584000,0.0017480399066383545
588000,0.0017396259595697794
592000,0.0017278880044906963
596000,0.001718685696107669
600000,0.001709442444326803
604000,0.0017006783189624786
608000,0.001690741889673053
612000,0.0016842408080529614
616000,0.0016782023875727692
620000,0.0016705003198657642
624000,0.001663802911362977
628000,0.0016537100550441663
632000,0.0016466173984130972
636000,0.0016396133688221792
640000,0.0016319730962052748
644000,0.001623481603931054
648000,0.001617002569876791
652000,0.0016109119564560737
656000,0.0016026165499308798
660000,0.00159709728205637
664000,0.0015899697908927646
668000,0.0015842826966034895
672000,0.0015774058322543527
676000,0.001569280842343479
680000,0.001560598491935683
684000,0.0015529472593781568
688000,0.001545667408452689
692000,0.0015394518508183852
696000,0.001532378973660098
700000,0.0015248346771543075
704000,0.0015174788103267667
708000,0.001511713289300387
712000,0.0015073938107904583
716000,0.0014992697691936785
720000,0.0014926639049308577
724000,0.0014859747808769752
728000,0.0014766602079358537
732000,0.0014725163252504725
736000,0.0014660906019143827
740000,0.0014586786460923928
744000,0.0014532173889557631
748000,0.0014478180981856714
752000,0.0014413918409797999
756000,0.0014366478998382726
760000,0.0014301563323337874
764000,0.0014248942585992075
768000,0.0014192019305712678
772000,0.0014121015153861771
776000,0.001408458681156577
780000,0.0014021001426530733
784000,0.0013982775546023674
788000,0.00139398221595477
792000,0.001389902417497868
796000,0.0013851072173948764
800000,0.0013791828537393913
804000,0.0013720437303995081
808000,0.0013646314349404776
812000,0.0013590712629659718
816000,0.0013532454672656735
820000,0.0013475340370969757
824000,0.001342522600175755
828000,0.001337384116389173
832000,0.0013336931767465865
836000,0.0013274687479685743
840000,0.0013221197592800937
844000,0.0013172364719614693
848000,0.0013124727524975732
852000,0.001308335553995288
856000,0.001304398754527869
860000,0.0012989164623272709
864000,0.0012942336081004924
868000,0.001290092711552504
872000,0.0012851604961848784
876000,0.001281572139597953
880000,0.0012767955879746662
884000,0.0012712688978331887
888000,0.0012672609493322717
892000,0.0012615280923025662
896000,0.001256710023791685
900000,0.001251752780278781
904000,0.0012470093909831004
908000,0.0012408725119205655
912000,0.0012356869139618643
916000,0.0012326165929948951
920000,0.0012285189486602732
924000,0.0012248615197971713
928000,0.0012214746172926616
932000,0.0012186576907385893
936000,0.0012163487311658838
940000,0.0012136858095633807
944000,0.0012106812788327814
948000,0.0012053505488933691
952000,0.0012014606753844026
956000,0.0011978813048624803
960000,0.001194979489987702
964000,0.001191360519710305
968000,0.001188452512627891
972000,0.0011842998444749897
976000,0.0011813787221374716
980000,0.0011771861281741902
984000,0.0011739372432980621
988000,0.0011700353742479797
992000,0.001167130102215308
996000,0.0011632775970310538
1000000,0.0011600828938843621
1004000,0.0011566519705570877
1008000,0.0011536293418352717
1012000,0.0011495007522953626
1016000,0.0011462548341336642
1020000,0.0011418450277578818
1024000,0.0011374510213765787
1028000,0.0011334497298273738
1032000,0.0011294688783196616
1036000,0.0011255392380563611
1040000,0.0011219518575149023
1044000,0.001119245472524899
1048000,0.0011153246730722932
1052000,0.0011117422912447772
1056000,0.0011081109260527855
1060000,0.0011059508429814846
1064000,0.0011036277256442073
1068000,0.0011014033617499641
1072000,0.001099524959331355
1076000,0.0010962663679027762
1080000,0.0010928488720768903
1084000,0.0010895970260556553
1088000,0.0010870278660946586
1092000,0.0010842961488681802
1096000,0.0010819110732659953
1100000,0.0010792290496575707
1104000,0.0010758290238808699
1108000,0.001071951013960959
1112000,0.0010684668852484758
1116000,0.0010648544859671594
1120000,0.0010616982603096625
1124000,0.0010596529118644948
1128000,0.0010567947390091037
1132000,0.0010537533148735623
1136000,0.0010507099386751761
1140000,0.0010475464952725
1144000,0.0010460512625407592
1148000,0.0010443596587620951
1152000,0.0010416945554009849
1156000,0.001039618779975493
1160000,0.0010366767204981753
1164000,0.0010339947762214585
1168000,0.0010316888134698776
1172000,0.0010288375564286856
1176000,0.001025736740836003
1180000,0.0010234341567387784
1184000,0.0010207640163885645
1188000,0.0010187012892337033
1192000,0.0010149111188104687
1196000,0.0010127296977081035
1200000,0.001010101176700473
1204000,0.0010072165466440963
1208000,0.0010046472197398626
1212000,0.0010016617654600712
1216000,0.0009991933891990712
1220000,0.0009972751362651855
1224000,0.0009949222715864847
1228000,0.0009934938355263823
1232000,0.0009919482932336798
1236000,0.00099050867970768
1240000,0.0009883629534184757
1244000,0.0009862845914108687
1248000,0.000984820971644207
1252000,0.0009823171128466868
1256000,0.0009800003432841042
1260000,0.0009783052670979675
1264000,0.0009755858947027574
1268000,0.0009733626368017556
1272000,0.0009714163339508697
1276000,0.0009688495912600903
1280000,0.0009667908220402643
1284000,0.0009645224916409734
1288000,0.0009614606369419687
1292000,0.0009591273419665702
1296000,0.000959125921454862
1300000,0.0009572009627349942
1304000,0.0009562627305791938
1308000,0.0009548319843702968
1312000,0.0009533071618936795
1316000,0.000951867611450774
1320000,0.0009494330228271841
1324000,0.0009476997414620825
1328000,0.0009460510855214821
1332000,0.0009442742165202689
1336000,0.0009419156621841562
1340000,0.0009409209688586717
1344000,0.0009388008181051011
1348000,0.0009370168607816809
1352000,0.0009347359836898717
1356000,0.0009323364952781854
1360000,0.0009306418887065626
1364000,0.0009291436888130833
1368000,0.000926968015941998
1372000,0.0009245244544163755
1376000,0.0009219101625327908
1380000,0.0009206698931886748
1384000,0.0009190256832988797
1388000,0.0009168180862094699
1392000,0.0009148968570169003
1396000,0.0009131120696707629
1400000,0.0009116704625563576
1404000,0.0009108646420991073
1408000,0.000909731442777173
1412000,0.0009080393614089854
1416000,0.0009061394055963623
1420000,0.0009040850317075799
1424000,0.0009019068407019604
1428000,0.0009000552908491888
1432000,0.000898594551626497
1436000,0.0008970518639850877
1440000,0.0008953761165810814
1444000,0.0008934268473794749
1448000,0.0008917409674749632
1452000,0.0008898599808417895
1456000,0.0008874187673131861
1460000,0.0008851134688940832
1464000,0.0008832690605968807
1468000,0.0008814147140414064
1472000,0.0008797286386851844
1476000,0.0008781752201738602
1480000,0.0008766545273826698
1484000,0.0008746814443619799
1488000,0.0008734704656039871
1492000,0.000871567764204495
1496000,0.0008694908711666671
1500000,0.0008677767706721795
1504000,0.0008665585992138625
1508000,0.0008647184671263797
1512000,0.0008625089184998713
1516000,0.0008611708721003586
1520000,0.0008595851368919938
1524000,0.0008579070666877575
1528000,0.0008562498277921993
1532000,0.0008545764030101766
1536000,0.0008525560394032072
1540000,0.000850709486950707
1544000,0.0008489832942772946
1548000,0.000847578969431273
1552000,0.0008458717485190781
1556000,0.0008444743917909725
1560000,0.0008436377447712529
1564000,0.0008424836186046725
1568000,0.000841959441781559
1572000,0.0008412939783548623
1576000,0.0008403115165012687
1580000,0.0008393665862427846
1584000,0.0008378616708528686
1588000,0.0008369833117881642
1592000,0.0008352337185705827
1596000,0.0008343499467075577
1600000,0.0008328129350088642
1604000,0.0008318013488612941
1608000,0.0008308870871198692
1612000,0.0008296924842171038
1616000,0.0008276850884894604
1620000,0.0008267356754195765
1624000,0.0008257954142594781
1628000,0.0008251339508320021
1632000,0.0008240472610510641
1636000,0.0008232802156037944
1640000,0.0008218313867359717
1644000,0.0008207410343074595
1648000,0.0008194125818395959
1652000,0.0008178098439851067
1656000,0.0008162038892948753
1660000,0.0008151881023159557
1664000,0.0008132829179695045
1668000,0.0008122411580399613
1672000,0.0008115550434760754
1676000,0.0008103244783386754
1680000,0.0008091653067057725
1684000,0.000807615470972578
1688000,0.0008064906218049894
1692000,0.0008054408280022685
1696000,0.000804436634634198
1700000,0.0008035653875782534
1704000,0.000802335504028362
1708000,0.0008007566642136976
1712000,0.0008000194709386621
1716000,0.0007994874350435999
1720000,0.0007988022925357607
1724000,0.0007977664993921718
1728000,0.0007969292609912859
1732000,0.0007959431234897951
1736000,0.0007953436977939932
1740000,0.0007935365054450583
1744000,0.0007924207833914787
1748000,0.0007915480732867963
1752000,0.0007901198337685877
1756000,0.0007892362687009769
1760000,0.0007883708577035575
1764000,0.0007874938203449866
1768000,0.0007872909704944586
1772000,0.0007861017879312038
1776000,0.0007853742799234786
1780000,0.0007838862228504717
1784000,0.0007831196911584626
1788000,0.0007817305400241725
1792000,0.0007811124590340057
1796000,0.0007802415017122977
1800000,0.0007790689467014889
1804000,0.0007777919366597774
1808000,0.000776593750521859
1812000,0.0007754850951960934
1816000,0.0007742922450413858
1820000,0.0007729947129561654
1824000,0.0007715184379059603
1828000,0.0007701576812758071
1832000,0.0007689200670207841
1836000,0.0007680356056818938
1840000,0.0007668416087436847
1844000,0.0007654508375434799
1848000,0.0007642911139382758
1852000,0.0007628799987062784
1856000,0.0007617488604311773
1860000,0.0007603726333618721
1864000,0.0007587380805497701
1868000,0.000757742538193773
1872000,0.0007568285535865527
1876000,0.0007565378922513855
1880000,0.0007560731014623623
1884000,0.000755449940441355
1888000,0.0007546417285210771
1892000,0.0007537546585382748
1896000,0.0007528877218959673
1900000,0.0007516339591268628
1904000,0.0007506285571864946
1908000,0.0007496743972684738
1912000,0.0007487837660468677
1916000,0.0007483619042736867
1920000,0.0007474121101543885
1924000,0.0007464587192601013
1928000,0.0007457108233036025
1932000,0.0007446550308342625
1936000,0.0007433193590907772
1940000,0.0007425310101552007
1944000,0.0007420731328592889
1948000,0.0007412914109902746
1952000,0.0007403898150794563
1956000,0.0007395690694524948
1960000,0.0007389842454293971
1964000,0.0007379379033767841
1968000,0.0007369670617796698
1972000,0.0007359039579326598
1976000,0.000735079936019456
1980000,0.0007341347542256793
1984000,0.0007333823570273568
1988000,0.0007325037562120884
1992000,0.000731579023833584
1996000,0.0007305456999600612


==> figdata/adult_hinge_m6_TINF.csv <==
4000,0.022577752187797007
8000,0.015697103658808276
12000,0.012467832881053964
16000,0.010307711996977165
20000,0.008821305518435463
24000,0.007682595525515479
28000,0.006836893908235275
32000,0.006192454265970759
36000,0.00558940485423387
40000,0.005086279778053759
44000,0.004700628775957005
48000,0.0043958829849574665
52000,0.004135054895158863
56000,0.0038773894241505014
60000,0.003605957488954592
64000,0.0033973090283298535
68000,0.0031926527219571788
72000,0.003016493697086564
76000,0.0028606946311987014
80000,0.002725501085138693
84000,0.002621616529585369
88000,0.0025107469113320735
92000,0.002405430677999476
96000,0.0023098496305429816
100000,0.0022255402913597955
104000,0.0021537227095780875
108000,0.002084404751268254
112000,0.0020216973188588727
116000,0.0019633801178216004
120000,0.0019053880713439941
124000,0.001846649848432691
128000,0.001788191758063995
132000,0.0017325990740025832
136000,0.0016877605927667627
140000,0.0016435018612445673
144000,0.0015963189876386785
148000,0.0015525541305813073
152000,0.001511493493420668
156000,0.0014683183782391862
160000,0.00143440778642967
164000,0.0014018291421978857
168000,0.0013740650460643544
172000,0.0013446021228809557
176000,0.0013156212618269936
180000,0.00128337856613836
184000,0.001251760478111985
188000,0.0012263413290251601
192000,0.0012000722223147742
196000,0.001175996078505881
200000,0.0011554188336654891
204000,0.0011365565570862768
208000,0.0011201094419764912
212000,0.0011005120789390754
216000,0.0010826314025427775
220000,0.0010653824596799644
224000,0.001048052329677862
228000,0.0010305954585780874
232000,0.0010149932414583729
236000,0.0010009651363457883
240000,0.0009881146182441625
244000,0.0009736279518680613
248000,0.0009593043675278912
252000,0.0009454042158479892
256000,0.0009325594945003846
260000,0.0009230107214588945
264000,0.0009106882923767823
268000,0.0009001071405762562
272000,0.0008870038489600662
276000,0.0008752828003615876
280000,0.0008647504740216805
284000,0.0008528678169615889
288000,0.0008401078785283955
292000,0.0008270501290078558
296000,0.0008164204183355728
300000,0.000806541938288996
304000,0.0007981063750863715
308000,0.0007902637346259844
312000,0.0007820091386264716
316000,0.000773178719817802
320000,0.0007645405197301836
324000,0.0007556343737841753
328000,0.0007473255131210665
332000,0.0007400493851922874
336000,0.0007316991175704834
340000,0.0007241416001270706
344000,0.0007162720088453867
348000,0.0007077035087313943
352000,0.0006994541166818746
356000,0.0006910389287828056
360000,0.000683263110888177
364000,0.000676181510288365
368000,0.0006693997739588564
372000,0.0006619141755123681
376000,0.0006553854942187853
380000,0.0006481683121137838
384000,0.0006414818250484733
388000,0.0006344454391386534
392000,0.0006288623782085834
396000,0.0006235010639740746
400000,0.0006173040153985565
404000,0.0006122816866341863
408000,0.0006064590026285677
412000,0.000600947348662173
416000,0.0005954723384585803
420000,0.0005903478187621602
424000,0.000585368996140756
428000,0.0005807208725414625
432000,0.0005762228520729828
436000,0.0005721083498223534
440000,0.0005679092092871763
444000,0.0005639434311524028
448000,0.0005605967179713733
452000,0.0005558412959544845
456000,0.0005519313982319529
460000,0.000548317354949257
464000,0.0005446877953831919
468000,0.0005410266330399538
472000,0.000537124628389396
476000,0.0005332848963564563
480000,0.0005291735003817855
484000,0.0005262085540178596
488000,0.0005223911200868958
492000,0.0005185250785764706
496000,0.0005150104713866899
500000,0.0005109841688805683
504000,0.0005072408923955662
508000,0.0005034157751864776
512000,0.0005003752147829665
516000,0.0004969905026205867
520000,0.0004937272029147954
524000,0.0004900852942688605
528000,0.000486785112642385
532000,0.0004835492511463535
536000,0.000480016508189296
540000,0.000477141383904256
544000,0.0004740364418024945
548000,0.00047087400242495914
552000,0.00046830588821100694
556000,0.0004654351093204001
560000,0.0004629070101900834
564000,0.0004598427715228892
568000,0.0004572296569095857
572000,0.0004542807027180795
576000,0.0004510636394172707
580000,0.0004482695647192725
584000,0.000444746790307593
588000,0.0004424567270734925
592000,0.0004400856323744651
596000,0.0004375843199191931
600000,0.00043494954265826946
604000,0.00043273427853307567
608000,0.0004304662718500607
612000,0.00042860602345357046
616000,0.00042621518492785837
620000,0.00042483028802076106
624000,0.000422777420860887
628000,0.0004206511997841833
632000,0.0004186136984512534
636000,0.00041709458485977846
640000,0.0004146285634946678
644000,0.0004128195269277879
648000,0.0004111778219491047
652000,0.0004090693417513891
656000,0.00040680266807069376
660000,0.00040498971544428164
664000,0.00040337989254629614
668000,0.00040158398637207826
672000,0.00040018392252766377
676000,0.0003985996611106657
680000,0.0003966321646555748
684000,0.00039464194729038615
688000,0.00039231410309259473
692000,0.0003901162193389873
696000,0.0003878451744103728
700000,0.00038566147153906716
704000,0.00038367282164836203
708000,0.00038111399019535863
712000,0.00037844927014429874
716000,0.0003762107351575894
720000,0.0003742556773314587
724000,0.00037239925549487074
728000,0.00037019901089968554
732000,0.00036814368166476763
736000,0.0003661510862111861
740000,0.0003642245250985998
744000,0.00036252939435216236
748000,0.00036051190940539213
752000,0.00035878957737389694
756000,0.00035690586775105615
760000,0.0003550821538789717
764000,0.00035364861923575797
768000,0.00035191115214300295
772000,0.00035047039041707917
776000,0.0003489008869211885
780000,0.00034710896865108865
784000,0.0003456316835276918
788000,0.00034429610518599274
792000,0.0003429084655430792
796000,0.00034128639351788115
800000,0.0003395836723655843
804000,0.00033759394849608437
808000,0.0003359428653835761
812000,0.00033434312620178597
816000,0.0003332118593997735
820000,0.0003319017000592561
824000,0.00033074716369668744
828000,0.00032919753867638457
832000,0.00032793723298418787
836000,0.00032644028311606954
840000,0.000324805661019556
844000,0.0003228828599822764
848000,0.00032135116950976483
852000,0.0003199850388668768
856000,0.00031818960833107646
860000,0.0003168633176043878
864000,0.0003155675622436571
868000,0.00031442210273630034
872000,0.0003132004846405634
876000,0.0003119204282177601
880000,0.00031039219915085514
884000,0.00030889826914087815
888000,0.0003071557230576727
892000,0.0003054190168710891
896000,0.0003037996667124565
900000,0.00030261400721359744
904000,0.0003013479729080948
908000,0.0003002738086008705
912000,0.0002992707455282684
916000,0.00029829541770776125
920000,0.0002974908741634752
924000,0.0002963352475409686
928000,0.00029513613315979015
932000,0.0002938399507818601
936000,0.00029256591148879574
940000,0.00029152324254505535
944000,0.0002903396881073772
948000,0.00028903284157288933
952000,0.00028799291870645893
956000,0.00028684525808786443
960000,0.00028563982057555615
964000,0.00028465395712995445
968000,0.00028380761922125464
972000,0.0002827184719502718
976000,0.00028129137092847145
980000,0.0002802637969326893
984000,0.0002790923296416836
988000,0.00027777575776005703
992000,0.00027677651668939207
996000,0.00027569875261307386
1000000,0.00027472985405435635
1004000,0.00027376562776265656
1008000,0.00027280067040408307
1012000,0.0002718429588094984
1016000,0.0002711942992449923
1020000,0.00027023101134138194
1024000,0.0002694330595238714
1028000,0.00026842428952927877
1032000,0.0002673959464760678
1036000,0.0002663633350563077
1040000,0.0002652925657685712
1044000,0.0002644358598493657
1048000,0.0002636261841229004
1052000,0.00026283239260926905
1056000,0.0002617673872337689
1060000,0.0002608768300992881
1064000,0.000259987358303182
1068000,0.00025886579118467035
1072000,0.00025791231926936
1076000,0.0002570643178344545
1080000,0.00025601105571870786
1084000,0.0002551253379887708
1088000,0.0002542897232203911
1092000,0.0002534494068667792
1096000,0.0002523787403316824
1100000,0.0002514310448931689
1104000,0.0002506978925737591
1108000,0.00024991785777478404
1112000,0.0002491092328597566
1116000,0.0002483125038214573
1120000,0.00024765514378416453
1124000,0.0002469969050188925
1128000,0.0002462006622897528
1132000,0.0002454273822351527
1136000,0.00024494692146959096
1140000,0.00024435872041828066
1144000,0.0002436048290644921
1148000,0.0002426522966175737
1152000,0.0002416434351862895
1156000,0.00024079212955457896
1160000,0.00023994080936395878
1164000,0.00023908724302917905
1168000,0.00023829158435317854
1172000,0.00023746139174679604
1176000,0.00023664525110739243
1180000,0.00023588349480940796
1184000,0.00023513864556756747
1188000,0.00023441907138538332
1192000,0.00023369919845767084
1196000,0.00023320952238226056
1200000,0.00023290039862849943
1204000,0.00023211169008696686
1208000,0.00023127311423060126
1212000,0.00023059600639996347
1216000,0.00022987478862079858
1220000,0.00022909936795950658
1224000,0.00022838948257486447
1228000,0.0002276412806649919
1232000,0.00022694697214625803
1236000,0.00022616826971605386
1240000,0.00022540005964477583
1244000,0.00022469082449849687
1248000,0.00022411231522107
1252000,0.000223573633745755
1256000,0.0002228182693800873
1260000,0.0002222040509952672
1264000,0.00022173996490909564
1268000,0.0002212886755535992
1272000,0.00022071701254816611
1276000,0.00022002146732336136
1280000,0.00021921821745046755
1284000,0.00021831891643719903
1288000,0.00021759351041455988
1292000,0.0002168578781320818
1296000,0.00021640210502799073
1300000,0.0002157794097498722
1304000,0.00021496029719275667
1308000,0.0002142243973811686
1312000,0.00021352258227708143
1316000,0.0002127970581408678
1320000,0.0002122206342550781
1324000,0.00021149195296488177
1328000,0.00021080326699030039
1332000,0.00021017792481947684
1336000,0.00020969300983608719
1340000,0.00020918808666098299
1344000,0.00020858107409527094
1348000,0.00020817263924916007
1352000,0.000207708621122904
1356000,0.00020732846498255908
1360000,0.00020704292173207017
1364000,0.0002066693990076529
1368000,0.0002062922848999893
1372000,0.00020583754847286473
1376000,0.0002055083035721883
1380000,0.00020508966723847832
1384000,0.00020463884041099778
1388000,0.0002041788524868582
1392000,0.0002035255007956649
1396000,0.00020277748250696614
1400000,0.00020216966086156196
1404000,0.00020168550647248207
1408000,0.00020126089674638026
1412000,0.00020068160527819678
1416000,0.00019995509831727265
1420000,0.00019915916262186473
1424000,0.00019850401309778887
1428000,0.00019796271843208757
1432000,0.0001974737718938857
1436000,0.00019707423501807986
1440000,0.0001965610744050772
1444000,0.00019594317223875501
1448000,0.0001954005614358545
1452000,0.0001949892779135043
1456000,0.00019441995665120393
1460000,0.00019371493743147727
1464000,0.00019317736258517293
1468000,0.00019270961869860548
1472000,0.000192318409422354
1476000,0.0001919263934991866
1480000,0.00019151192400168604
1484000,0.00019109592072497072
1488000,0.00019063802402147223
1492000,0.00019018629895728445
1496000,0.0001898217644245026
1500000,0.0001894096306956916
1504000,0.00018897534053846643
1508000,0.0001886111619821551
1512000,0.00018824787381699348
1516000,0.000187865225167283
1520000,0.00018739740047779563
1524000,0.00018691708685758535
1528000,0.00018650157707078563
1532000,0.00018609387325196902
1536000,0.000185788040132695
1540000,0.00018524452136647884
1544000,0.00018478873258287454
1548000,0.00018438987021518471
1552000,0.00018398343214759416
1556000,0.00018355768135125405
1560000,0.00018319141976708142
1564000,0.0001827794455495635
1568000,0.00018232114880595285
1572000,0.00018180743605655802
1576000,0.00018137620282088207
1580000,0.00018091481909315865
1584000,0.0001804580554614632
1588000,0.00017995184822738874
1592000,0.00017948221466879133
1596000,0.00017911885402027705
1600000,0.00017855583695597366
1604000,0.00017812089551549892
1608000,0.00017777108252470253
1612000,0.00017742028249856379
1616000,0.0001770802600171706
1620000,0.00017668766904976874
1624000,0.00017625105024027254
1628000,0.0001759312047237005
1632000,0.00017549867425309396
1636000,0.0001751279417348539
1640000,0.00017469786943558052
1644000,0.00017430050170336164
1648000,0.00017397107548006163
1652000,0.00017371425794426854
1656000,0.00017337365338809807
1660000,0.00017308512184677216
1664000,0.00017280837300315266
1668000,0.00017257089459815633
1672000,0.0001721919780332537
1676000,0.00017176804522966993
1680000,0.00017136507617399044
1684000,0.00017115780675108772
1688000,0.00017082693615655398
1692000,0.0001705457718840786
1696000,0.0001702031627605627
1700000,0.0001697722295828652
1704000,0.00016934515561989327
1708000,0.00016900822067855703
1712000,0.00016871818385677528
1716000,0.00016854524985698838
1720000,0.00016823868813159448
1724000,0.0001678179605821839
1728000,0.00016761953190358447
1732000,0.00016729164273138197
1736000,0.00016695998383658983
1740000,0.00016648757350268273
1744000,0.00016616901678628837
1748000,0.00016580651709946492
1752000,0.00016545707731646653
1756000,0.00016518269643900352
1760000,0.00016492785772448393
1764000,0.00016471944212359535
1768000,0.0001644486770122633
1772000,0.00016415424739080198
1776000,0.0001638078163823664
1780000,0.00016356974166747973
1784000,0.00016334080668428674
1788000,0.00016298365377048762
1792000,0.0001626525037926596
1796000,0.00016234908408718773
1800000,0.00016210520689080576
1804000,0.00016186600065398737
1808000,0.00016156062395950022
1812000,0.000161358485460672
1816000,0.00016106412482058685
1820000,0.0001607559769654654
1824000,0.00016044013157495707
1828000,0.00016001489234918065
1832000,0.00015957246937436942
1836000,0.00015925924355969512
1840000,0.00015890101304938398
1844000,0.00015855264382469425
1848000,0.00015823701695999448
1852000,0.00015795978566296442
1856000,0.00015762786914869098
1860000,0.00015723402759848515
1864000,0.00015685572618467924
1868000,0.00015651230548868744
1872000,0.0001562530940424911
1876000,0.0001559904594902739
1880000,0.00015569453457775495
1884000,0.00015540512992456845
1888000,0.00015516301894197282
1892000,0.00015492604496497586
1896000,0.0001545965711529651
1900000,0.00015432453828767567
1904000,0.00015408693997537304
1908000,0.00015365822386947947
1912000,0.00015331761963366386
1916000,0.0001531232340168942
1920000,0.00015290483603669358
1924000,0.00015261830841029056
1928000,0.00015235956763337555
1932000,0.0001521030767575593
1936000,0.00015185055676447679
1940000,0.00015162673304519592
1944000,0.00015140571782645829
1948000,0.00015122781419008025
1952000,0.0001509582180170832
1956000,0.00015062550930228236
1960000,0.0001502652003363969
1964000,0.00014997756799867146
1968000,0.00014967594144538188
1972000,0.00014930431464926786
1976000,0.0001489745168691825
1980000,0.0001486038781690624
1984000,0.00014829043832276234
1988000,0.00014799424911449144
1992000,0.00014775008838396886
1996000,0.00014763027396907935


==> figdata/synthetic_m100_EXP3P.csv <==
4000,1.110796117826471
8000,1.0452345386982096
12000,1.0147938725077117
16000,1.0060022092069136
20000,1.0012395902907183
24000,1.0011515495510368
28000,1.0008351144155958
32000,0.9995960410349286
36000,1.0003061562392883
40000,0.9979496107538012
44000,0.99813196199379
48000,0.9996817441850726
52000,0.9985821749398353
56000,0.9989516495462698
60000,0.9994510396864024
64000,0.9984829119866672
68000,0.9977037612411612
72000,0.9966953019522862
76000,0.9976447133135924
80000,0.9971040909422848
84000,0.996962389338548
88000,0.9961307598210032
92000,0.9944765698412666
96000,0.99365523195761
100000,0.9938233666408668
104000,0.9940915690822764
108000,0.9943707246424934
112000,0.9949505860384652
116000,0.9947109688892062
120000,0.994813770926834
124000,0.9947367846081776
128000,0.9952609075245747
132000,0.9955928115577164
136000,0.9954943027616608
140000,0.9949291980787514
144000,0.9958234787019886
148000,0.9963330127604636
152000,0.9964104927508252
156000,0.9965089729880752
160000,0.9969954153372486
164000,0.9975752329987344
168000,0.9977469042066884
172000,0.997558880251342
176000,0.9976919188079576
180000,0.997758619193768
184000,0.9978816550227114
188000,0.997725047244653
192000,0.9973220123497506
196000,0.9972702037311518
200000,0.997762621942573
204000,0.998165540867478
208000,0.9986524925594868
212000,0.9987736564396272
216000,0.998849348856242
220000,0.9988727281361712
224000,0.99891874349051
228000,0.9990583086111672
232000,0.998779657995367
236000,0.9985407749118276
240000,0.9982549543294242
244000,0.9976163564789172
248000,0.99750953866058
252000,0.9974640596977832
256000,0.9968813278245876
260000,0.9966362112520682
264000,0.9967008324032036
268000,0.9965805969071692
272000,0.9963313426891036
276000,0.996231680744382
280000,0.995977132455188
284000,0.9960572783666556
288000,0.9957995722685676
292000,0.995785288204842
296000,0.9956322688791236
300000,0.9954922126948424
304000,0.9955623183352484
308000,0.9956814049769306
312000,0.9959325464973922
316000,0.9958872521147308
320000,0.9955597629167514
324000,0.9952469494461186
328000,0.9954183686894994
332000,0.9956487784263058
336000,0.9954689893946216
340000,0.995363930588035
344000,0.9953812843924482
348000,0.9951139410580148
352000,0.995018820103219
356000,0.995076750396829
360000,0.9948900688843604
364000,0.9946233756357616
368000,0.994658760982962
372000,0.9947564153846556
376000,0.9947450168146884
380000,0.9946380118036398
384000,0.9945833509338912
388000,0.9945089815702614
392000,0.9944126111818856
396000,0.9945001264183764
400000,0.9945197054717868
404000,0.9944414640694652
408000,0.9943552440496588
412000,0.9942127110625306
416000,0.994285078444188
420000,0.9944206096688664
424000,0.9945726737850502
428000,0.9945906537213622
432000,0.9944791695470094
436000,0.9942283369086896
440000,0.9942653931211852
444000,0.9944323587656672
448000,0.9943523084090647
452000,0.9943391467393266
456000,0.9943620976707188
460000,0.9943917215140832
464000,0.9942809365084944
468000,0.9940601058008588
472000,0.993876879514598
476000,0.9937608673352112
480000,0.9936779543930392
484000,0.9936247729988088
488000,0.9936048431742291
492000,0.9935656590865256
496000,0.9936045160277128
500000,0.993661769012885
504000,0.993524870280304
508000,0.9934790615058496
512000,0.9934924472979492
516000,0.993480675130355
520000,0.9935792370516896
524000,0.9936482518522814
528000,0.9937182915645688
532000,0.9936982548997098
536000,0.993714630332528
540000,0.9937311798972964
544000,0.9937747660901504
548000,0.9936634261634776
552000,0.993498239308554
556000,0.9932136874544012
560000,0.993125754596532
564000,0.9931514671006968
568000,0.993181300506549
572000,0.99325390683525
576000,0.9933691027537828
580000,0.9934557505717234
584000,0.9935768080102492
588000,0.9936518824182442
592000,0.99366311707375
596000,0.9937680785797924
600000,0.9936945222032492
604000,0.993605333809206
608000,0.993465424761804
612000,0.993437237050857
616000,0.9934100440634622
620000,0.993421780727947
624000,0.993485302598742
628000,0.9934614513670352
632000,0.9934233956889432
636000,0.9932329543132056
640000,0.9930624989828144
644000,0.9930295647896668
648000,0.9928998856312078
652000,0.9928204976674472
656000,0.9928791015464006
660000,0.99289295051045
664000,0.9928630945329112
668000,0.9929230074302704
672000,0.9929818342881112
676000,0.9930046800586244
680000,0.9930031335268092
684000,0.9930103684152718
688000,0.9929493796640848
692000,0.9928267907077872
696000,0.9926557706585388
700000,0.992617836554319
704000,0.9926326386803372
708000,0.9926254630029268
712000,0.9925502251506144
716000,0.9923783754278022
720000,0.9923371967348716
724000,0.9922344596817584
728000,0.9919496530822238
732000,0.9918003036543626
736000,0.9916236628886002
740000,0.99159296337462
744000,0.9916238954338984
748000,0.991568194124113
752000,0.991534396267744
756000,0.991574194013754
760000,0.991583581568848
764000,0.9916020797238368
768000,0.9916953132929944
772000,0.9917953962623516
776000,0.9919095311245518
780000,0.9920154310547566
784000,0.992134835145964
788000,0.9921822104851384
792000,0.992148983221428
796000,0.992151511790255
800000,0.9921146597817196
804000,0.991944279309406
808000,0.9918913433400384
812000,0.9919149985504444
816000,0.9920259007576208
820000,0.9921494382796524
824000,0.9922140613296064
828000,0.9922194048835292
832000,0.9922196851195996
836000,0.9923269721411112
840000,0.9924529780412632
844000,0.9924649534901566
848000,0.992357784650687
852000,0.9922284117630364
856000,0.9921524798882938
860000,0.9922333840731468
864000,0.9923222944395464
868000,0.9923355866981224
872000,0.9923318722612184
876000,0.9923685378668938
880000,0.9923068038969508
884000,0.9922518909019368
888000,0.992164188229204
892000,0.9921154666276908
896000,0.992091651079872
900000,0.992054877255274
904000,0.99196660015589
908000,0.9918964128266872
912000,0.9918502653982132
916000,0.9918178057499096
920000,0.9916914878053696
924000,0.9915413322010734
928000,0.9914638366339844
932000,0.9914113395679004
936000,0.9913945451705756
940000,0.991343100421502
944000,0.99128686704433
948000,0.9912778164441082
952000,0.9912579328434924
956000,0.9912858137894144
960000,0.9912148812256976
964000,0.991167241038585
968000,0.9911396543518236
972000,0.9910365966264914
976000,0.9909179342353904
980000,0.9908206145879784
984000,0.9907776099444666
988000,0.9906804448868756
992000,0.9905751559715706
996000,0.9904770759615604
1000000,0.9904205313821726
1004000,0.9903096354558428
1008000,0.9902336005006176
1012000,0.9902098582866176
1016000,0.990214652967352
1020000,0.9902112382472976
1024000,0.9901891289925824
1028000,0.9901475312878052
1032000,0.9900738782543383
1036000,0.9899799163673372
1040000,0.9899235624652436
1044000,0.9898764429923732
1048000,0.9898523306157838
1052000,0.9898705347296158
1056000,0.9898668956610586
1060000,0.9898673056347916
1064000,0.989800017706824
1068000,0.9897288920698444
1072000,0.9896900160246
1076000,0.9896114773892452
1080000,0.9895410529586274
1084000,0.9894624885552402
1088000,0.9893473383663418
1092000,0.9892231215570482
1096000,0.9891399413283636
1100000,0.9890811221082534
1104000,0.989039535270962
1108000,0.9889550263254224
1112000,0.98892486005666
1116000,0.9888879090709212
1120000,0.988885284173166
1124000,0.9888733010912996
1128000,0.9889377238303908
1132000,0.9889695773995124
1136000,0.9889325021098498
1140000,0.9889006803416468
1144000,0.9888644800062164
1148000,0.988830797969961
1152000,0.9887751988401496
1156000,0.98874685764155
1160000,0.9887152377518352
1164000,0.9886915708272992
1168000,0.9886715337922268
1172000,0.9887486644733134
1176000,0.9887894716087894
1180000,0.9887455264618876
1184000,0.9887786287502536
1188000,0.9888104348148504
1192000,0.9888164297431375
1196000,0.9888638592693532
1200000,0.9889035196217169
1204000,0.9888682123809694
1208000,0.9888231724944868
1212000,0.9887932888997564
1216000,0.9887576799109364
1220000,0.988693403807103
1224000,0.9886020686469692
1228000,0.9885352432728232
1232000,0.9884730022637064
1236000,0.9883482715621636
1240000,0.9882709738523126
1244000,0.9881482744582938
1248000,0.988040318986084
1252000,0.9879175226160944
1256000,0.987799497324522
1260000,0.987698201658543
1264000,0.9876805833215015
1268000,0.9877013529501733
1272000,0.9876551004309376
1276000,0.9876313087057736
1280000,0.9875657961105548
1284000,0.9875073372263298
1288000,0.9874877941611384
1292000,0.987507522595452
1296000,0.9875378730839331
1300000,0.9875384109747376
1304000,0.9875214953307832
1308000,0.9874607394693754
1312000,0.9874403117984184
1316000,0.9874365097303288
1320000,0.9874211672070456
1324000,0.9874678869945958
1328000,0.9874668275251908
1332000,0.9874393266355828
1336000,0.9873891873611436
1340000,0.987339266998953
1344000,0.9872877105068318
1348000,0.9872547956197189
1352000,0.9872189370662212
1356000,0.9871958541001628
1360000,0.98719395035235
1364000,0.9872001195245356
1368000,0.9871716895936308
1372000,0.9871298395544512
1376000,0.9870427211533565
1380000,0.9869634871127482
1384000,0.9868970757832618
1388000,0.9868535081606964
1392000,0.9867821705956076
1396000,0.9867274215375228
1400000,0.9866873757420804
1404000,0.9866130205308856
1408000,0.9865590526002695
1412000,0.9865310291867198
1416000,0.9864510148477066
1420000,0.9863887052167832
1424000,0.9863447018173818
1428000,0.9863328677643508
1432000,0.9862572589006848
1436000,0.9862015614578644
1440000,0.9861434622510156
1444000,0.986072550051072
1448000,0.9860449520929416
1452000,0.985982349928418
1456000,0.9858989538724536
1460000,0.9858448856739188
1464000,0.9857890774625564
1468000,0.9857348286770468
1472000,0.9856516733822984
1476000,0.9856040356847792
1480000,0.9856119277291996
1484000,0.985600927841968
1488000,0.9855423227110232
1492000,0.9854711912984728
1496000,0.985437572591512
1500000,0.985417496077886
1504000,0.9853291010401974
1508000,0.9852934037228668
1512000,0.985267230389217
1516000,0.985252787884411
1520000,0.9852510646934206
1524000,0.9852507147235794
1528000,0.985256146065815
1532000,0.9852807070398394
1536000,0.9852784857207448
1540000,0.9852286218160936
1544000,0.9851706795431492
1548000,0.985083468530334
1552000,0.9850283191056104
1556000,0.9849662675973984
1560000,0.9848837478600576
1564000,0.9848273926156876
1568000,0.9847909827902755
1572000,0.9847369301598524
1576000,0.984663485497437
1580000,0.98460101803639
1584000,0.9845829547619356
1588000,0.9845622270046976
1592000,0.9845286026263615
1596000,0.9844852296245132
1600000,0.9844471823178046
1604000,0.9844034438670644
1608000,0.9843763894869378
1612000,0.9843231938934814
1616000,0.9842147339609052
1620000,0.9841137634064052
1624000,0.9840020677121362
1628000,0.9839193519991228
1632000,0.9838181137266788
1636000,0.9837332945403218
1640000,0.9836946044579437
1644000,0.98363078186183
1648000,0.9835779976330036
1652000,0.9835864687266804
1656000,0.9836201971702612
1660000,0.9836178898329536
1664000,0.9836016853219444
1668000,0.9835470805693772
1672000,0.9834916602144118
1676000,0.9834266763655612
1680000,0.983372747580622
1684000,0.9833214604580164
1688000,0.9832867741274416
1692000,0.9832307673560652
1696000,0.9831980336585888
1700000,0.983191849484505
1704000,0.9832179589393376
1708000,0.983233195389936
1712000,0.9832326967512596
1716000,0.9832177557913092
1720000,0.9832265051083828
1724000,0.9832549769487292
1728000,0.9832593268671812
1732000,0.9832282845589724
1736000,0.983164824504716
1740000,0.98309545141084
1744000,0.9830194576433524
1748000,0.98293111543877
1752000,0.9828368751114136
1756000,0.9827390101583648
1760000,0.9826815889322118
1764000,0.9826842378498778
1768000,0.9826808769609858
1772000,0.9826506419588368
1776000,0.9826112639789486
1780000,0.9825330339458392
1784000,0.9824745743885964
1788000,0.9823993844554691
1792000,0.98231575636285
1796000,0.9822532727996296
1800000,0.9822087883297596
1804000,0.9821530116402858
1808000,0.9821159398161212
1812000,0.982101705742576
1816000,0.9821267454307224
1820000,0.9821745425932916
1824000,0.9821989576502552
1828000,0.98219003156252
1832000,0.9821698853330074
1836000,0.9821557429683956
1840000,0.9821222464507452
1844000,0.9820938382972012
1848000,0.9820612408640887
1852000,0.9820561429874616
1856000,0.982040200557582
1860000,0.9820319146890212
1864000,0.9820441697205342
1868000,0.982043789492702
1872000,0.9820472219298606
1876000,0.9820504270513628
1880000,0.9820338494513564
1884000,0.9820156970712896
1888000,0.9819877326958022
1892000,0.9819492968375488
1896000,0.9819288509253508
1900000,0.9819227294054071
1904000,0.9819541346178596
1908000,0.9819964286999608
1912000,0.98204170058529
1916000,0.9820810680823346
1920000,0.9820754610418236
1924000,0.9820569430221432
1928000,0.9820450295036888
1932000,0.9820669975433356
1936000,0.9821235925919202
1940000,0.9821637416288048
1944000,0.9821717272700772
1948000,0.9821818206031624
1952000,0.9821950508584906
1956000,0.9821946802038864
1960000,0.9821679660681838
1964000,0.9821319279051726
1968000,0.9821283136719922
1972000,0.9821507662097104
1976000,0.9821726536000516
1980000,0.9821726934330988
1984000,0.9821787969206736
1988000,0.9822003659507638
1992000,0.982200196381768
1996000,0.9822159162735776


==> figdata/synthetic_m100_Sagawa_et_al.csv <==
4000,1.1256097018979416
8000,1.0561221381434684
12000,1.0396400355379756
16000,1.0350791062091902
20000,1.028151128078547
24000,1.0257884404966082
28000,1.0242544673822422
32000,1.0218993312511315
36000,1.0230740865326111
40000,1.0221686375277703
44000,1.0211369841499351
48000,1.0203343634358784
52000,1.018353057557875
56000,1.018211717210317
60000,1.0160603498366616
64000,1.0143816378770183
68000,1.0136280816086876
72000,1.012942862238668
76000,1.01269770144671
80000,1.011401976435646
84000,1.0116573985538722
88000,1.0104569260402738
92000,1.008782708028
96000,1.0078952823441982
100000,1.0089785401193254
104000,1.0095449986608318
108000,1.0095919044780408
112000,1.0111683071323283
116000,1.0103819864228838
120000,1.0115667614386028
124000,1.0116459162208145
128000,1.0110963672067907
132000,1.0109665189577772
136000,1.0089526749299496
140000,1.008808057618318
144000,1.0089351488316471
148000,1.0087679058169212
152000,1.0087305346392592
156000,1.0092024905773505
160000,1.0088990916172529
164000,1.0090117831739174
168000,1.0080925066388864
172000,1.0082711013840164
176000,1.007880514274792
180000,1.007639257560606
184000,1.0074761496838096
188000,1.0073206026108088
192000,1.0070523610111313
196000,1.0070258784291408
200000,1.0072187236707566
204000,1.007272296382324
208000,1.0075060862973786
212000,1.0069829396050711
216000,1.0066005389667654
220000,1.0067908679031012
224000,1.0065248259542845
228000,1.0063151933686896
232000,1.006569462519755
236000,1.0064250012591636
240000,1.0067167691544243
244000,1.0066204132466798
248000,1.0062115944220054
252000,1.005779353960253
256000,1.0054590696237855
260000,1.005261163078605
264000,1.0048655756934126
268000,1.0046976630256914
272000,1.0043636276419805
276000,1.003957579471489
280000,1.0038074161969976
284000,1.003321772722635
288000,1.002740357324319
292000,1.0027614442151676
296000,1.0029902690314183
300000,1.0026255961629646
304000,1.0024265805044006
308000,1.002328201243896
312000,1.002633859494649
316000,1.0027105555097031
320000,1.0025912100196654
324000,1.0023393585464564
328000,1.0021342718614057
332000,1.0021550202445968
336000,1.0018893379417038
340000,1.001752409647524
344000,1.0017418437528232
348000,1.0019256801001275
352000,1.0016184666220544
356000,1.0013476189887878
360000,1.0012776010787792
364000,1.0013629744595025
368000,1.0016067600546763
372000,1.001783309524957
376000,1.0015477491859424
380000,1.0016130678662911
384000,1.0014035822931604
388000,1.001315504461962
392000,1.001347547908122
396000,1.0012984953721835
400000,1.0012626429253884
404000,1.0013042517907875
408000,1.0012805574757742
412000,1.0014545068472
416000,1.0014808786019471
420000,1.001540611225533
424000,1.0014286674578878
428000,1.001358480589995
432000,1.001434133897772
436000,1.0013072310420077
440000,1.0013261849381625
444000,1.001104702286642
448000,1.0009156988269536
452000,1.0007176200120065
456000,1.0006073502765047
460000,1.0005329941188716
464000,1.0004396161224351
468000,1.000419734815967
472000,1.0000807625363444
476000,0.9998933786377824
480000,0.9999025939860056
484000,0.9999767662264636
488000,1.0001942786094216
492000,1.000250631449992
496000,1.0000497941145188
500000,0.9998297053065096
504000,0.9997029886049212
508000,0.9996211749892788
512000,0.999564119208314
516000,0.999368885671078
520000,0.9991078638479414
524000,0.9989107621883092
528000,0.9987493903304608
532000,0.9987196356566496
536000,0.9987704631414852
540000,0.9988871719315828
544000,0.9989131601068968
548000,0.9987968615907574
552000,0.9988170586833828
556000,0.9989236473333007
560000,0.9988992019593852
564000,0.998805333783544
568000,0.9987714608629537
572000,0.9987886309404926
576000,0.9987296138580648
580000,0.9986183938090072
584000,0.9986093539678408
588000,0.9985078168843472
592000,0.9984607098755184
596000,0.9985411010855674
600000,0.998727052338047
604000,0.9988170659065292
608000,0.9989178322143168
612000,0.9990242269019228
616000,0.9990921849480058
620000,0.9991445989189174
624000,0.9992616561101456
628000,0.9993502278765404
632000,0.999393000473788
636000,0.9994280220444
640000,0.9993762380427236
644000,0.999153283912936
648000,0.9989554134065586
652000,0.9988284496408476
656000,0.9986731936713528
660000,0.9985525136373798
664000,0.9983552848276158
668000,0.9983639599881252
672000,0.9983202449649532
676000,0.9982593356342752
680000,0.998263038376117
684000,0.9981474893033936
688000,0.9981089844828044
692000,0.9978881261191296
696000,0.9978336646349708
700000,0.9977882171093768
704000,0.9976192604567352
708000,0.9975967029883674
712000,0.9976179966819017
716000,0.9976592192641528
720000,0.9975795866488274
724000,0.9973648963468288
728000,0.9971805899967412
732000,0.997047657295055
736000,0.9968320843622752
740000,0.9966318759064944
744000,0.996512139431782
748000,0.9964116092839987
752000,0.9961154212946
756000,0.995904206852258
760000,0.9956784087909551
764000,0.9955288482659914
768000,0.9954623600580156
772000,0.9954164348854913
776000,0.9953759374188178
780000,0.9952178493731128
784000,0.9950201286931472
788000,0.9948576658823324
792000,0.9947066252260616
796000,0.994480315814213
800000,0.9942387586507572
804000,0.9940255559786229
808000,0.9938871331376448
812000,0.993781974108201
816000,0.9936966787642662
820000,0.993613406162771
824000,0.9936003649146238
828000,0.9936765682616062
832000,0.9938593118922948
836000,0.993936612856856
840000,0.9939750601670788
844000,0.9940520892783904
848000,0.9940937956924832
852000,0.9941467156694682
856000,0.9941999610804088
860000,0.9942201734007672
864000,0.9942690120990492
868000,0.9944380577835754
872000,0.9944437492247412
876000,0.9944364113573017
880000,0.9942947454168984
884000,0.994140608224656
888000,0.9940137580879698
892000,0.9940419589789968
896000,0.9942077974716268
900000,0.9944114719591683
904000,0.9946334730225852
908000,0.9947497562092966
912000,0.9948742155434463
916000,0.994914780406204
920000,0.9949594717932172
924000,0.9949762305343168
928000,0.995047121847074
932000,0.9951036245737798
936000,0.995121388290323
940000,0.9950156781035704
944000,0.9948842612377732
948000,0.9946533015559548
952000,0.9945018791265924
956000,0.9944252753215098
960000,0.9944224985092478
964000,0.994301949860758
968000,0.9941627040790542
972000,0.9940935091475636
976000,0.9939350185933165
980000,0.9937606400833726
984000,0.9936250557894716
988000,0.9935559123470372
992000,0.993506571716664
996000,0.9934153869747706
1000000,0.9933096448810984
1004000,0.9930729978702816
1008000,0.9928645361710888
1012000,0.9927766437395904
1016000,0.9927487967055468
1020000,0.9926750151692234
1024000,0.992488062899166
1028000,0.9923612578307796
1032000,0.992170486354696
1036000,0.9919949720807588
1040000,0.99181564005709
1044000,0.991630568597971
1048000,0.9914851210366866
1052000,0.9914058504697888
1056000,0.991284048778915
1060000,0.9912073524023904
1064000,0.9910472333114038
1068000,0.990849885696252
1072000,0.9906949135759212
1076000,0.9905402908929524
1080000,0.990385445904181
1084000,0.990236444951397
1088000,0.990106314923068
1092000,0.9900471464892504
1096000,0.9900338519799242
1100000,0.9899697264058352
1104000,0.9898452644675956
1108000,0.9897796895296684
1112000,0.989678813774911
1116000,0.9895430520178314
1120000,0.989430019879722
1124000,0.989253820870786
1128000,0.989158975712742
1132000,0.989119274784028
1136000,0.9891209733489608
1140000,0.9890444578342112
1144000,0.9889447680881708
1148000,0.9888247707668356
1152000,0.9887240456412596
1156000,0.9885414595045968
1160000,0.988416253281658
1164000,0.9883238079248126
1168000,0.988209186760087
1172000,0.9881025172390406
1176000,0.9880013308619088
1180000,0.9879938205569864
1184000,0.9879285259244024
1188000,0.9879127543129778
1192000,0.9878235807822804
1196000,0.987762040999818
1200000,0.9876763262459568
1204000,0.9876253903324556
1208000,0.9875436568846012
1212000,0.9874928214233174
1216000,0.9874497777476384
1220000,0.9874697101754464
1224000,0.9874378562822054
1228000,0.9873448177229984
1232000,0.987266424935794
1236000,0.9872488711493992
1240000,0.9872525316379492
1244000,0.9872379765758058
1248000,0.9872430315007488
1252000,0.9871895595288248
1256000,0.9871293947618136
1260000,0.9870849296380172
1264000,0.9869800967334784
1268000,0.9869162929700674
1272000,0.9868124498110006
1276000,0.9867360817803184
1280000,0.9866941424802208
1284000,0.986645286708426
1288000,0.9866419798074114
1292000,0.9866515092644088
1296000,0.986620026981137
1300000,0.986576458114244
1304000,0.9865093005207556
1308000,0.9864252794099896
1312000,0.9863602792941116
1316000,0.9863879130007496
1320000,0.9864794793735808
1324000,0.9865482751332624
1328000,0.986642687203792
1332000,0.9866339488653764
1336000,0.9866143492257406
1340000,0.9865531878741
1344000,0.986543735959482
1348000,0.986501893027898
1352000,0.986462056188254
1356000,0.9864923318558864
1360000,0.9864998752173152
1364000,0.9864846339354606
1368000,0.986502788758766
1372000,0.9864906547925892
1376000,0.986470589833234
1380000,0.9864779081654206
1384000,0.9864951319670284
1388000,0.986495183298864
1392000,0.9864994550337778
1396000,0.9864740324520364
1400000,0.986464592378812
1404000,0.986466800099635
1408000,0.9864849837000754
1412000,0.9865166933520914
1416000,0.9865823927065448
1420000,0.9866185368886256
1424000,0.986572337830289
1428000,0.9865005856363483
1432000,0.9864463054000744
1436000,0.9864371437028708
1440000,0.9864153166800328
1444000,0.9864359653289784
1448000,0.9865132730473258
1452000,0.9865084264897076
1456000,0.9864464282029696
1460000,0.9862908841456348
1464000,0.98615754105495
1468000,0.9860483734237102
1472000,0.9859503740013938
1476000,0.9858957560218898
1480000,0.9858162094876504
1484000,0.9856878691718582
1488000,0.9856043676191084
1492000,0.9855504112072614
1496000,0.9854399120465436
1500000,0.9852946142995525
1504000,0.985151143448458
1508000,0.9850406069826836
1512000,0.9849825252681048
1516000,0.9849770840568602
1520000,0.9849513126301408
1524000,0.9849537714598948
1528000,0.984994950632164
1532000,0.9849967393952112
1536000,0.9849833327026232
1540000,0.9850080102960758
1544000,0.985001756187926
1548000,0.984969442077816
1552000,0.9849126642203382
1556000,0.9848137637190194
1560000,0.9847337804170728
1564000,0.9846340154043643
1568000,0.9845604082294612
1572000,0.9845343767935112
1576000,0.9844218707341184
1580000,0.9843077292042098
1584000,0.984172335529954
1588000,0.9840258488948124
1592000,0.983863768322049
1596000,0.9837925808666568
1600000,0.98370946906096
1604000,0.9836492923963316
1608000,0.983570886229595
1612000,0.9834981536565414
1616000,0.9834605505584808
1620000,0.9834063046239742
1624000,0.9834078535115937
1628000,0.9833963221651836
1632000,0.9834465403156024
1636000,0.9835451468170868
1640000,0.9835989508633596
1644000,0.9836238930765596
1648000,0.983679856090612
1652000,0.9837332601942752
1656000,0.9837895761059252
1660000,0.9838196011405604
1664000,0.9838311689175692
1668000,0.9838032577854716
1672000,0.9838309704250086
1676000,0.9839027332106578
1680000,0.9839294116360322
1684000,0.9839015661137784
1688000,0.983906481940461
1692000,0.983927917497587
1696000,0.9839530678470376
1700000,0.984021233107735
1704000,0.9841122436830612
1708000,0.9841694568917824
1712000,0.9842166639553468
1716000,0.9842244525054032
1720000,0.984256343846926
1724000,0.9843131798714888
1728000,0.9843343460852466
1732000,0.984334940081066
1736000,0.9844075706712764
1740000,0.9844916486011728
1744000,0.9845448189357916
1748000,0.984580146678156
1752000,0.9845901384023756
1756000,0.984610748590987
1760000,0.9846386362626364
1764000,0.9846290778032042
1768000,0.9846226692937772
1772000,0.9846058313080268
1776000,0.9845353657919632
1780000,0.9844660399164272
1784000,0.9843588900991372
1788000,0.9842674718839776
1792000,0.9842119526949198
1796000,0.984194033127418
1800000,0.9841609856654976
1804000,0.9840909352583052
1808000,0.9840104963899032
1812000,0.9839513614472194
1816000,0.9839421152533272
1820000,0.9839422562845548
1824000,0.9839612326113742
1828000,0.9839665753674792
1832000,0.9839716662265686
1836000,0.9839657383872372
1840000,0.9839521098372932
1844000,0.9839970201906892
1848000,0.9840657985293756
1852000,0.984116602202116
1856000,0.984181133437817
1860000,0.984219364239576
1864000,0.9842383415371394
1868000,0.984199652161038
1872000,0.9841622389980084
1876000,0.984128901434699
1880000,0.9840702292832504
1884000,0.9839787962732895
1888000,0.9839188967498804
1892000,0.9838726395379808
1896000,0.9837907129306096
1900000,0.9836631623476024
1904000,0.9835517811277216
1908000,0.9834591749065852
1912000,0.9834010561969988
1916000,0.9833902012525966
1920000,0.9833477037639464
1924000,0.9833212686139302
1928000,0.9833079936123392
1932000,0.9832983749360844
1936000,0.9833021782069788
1940000,0.9832488076938783
1944000,0.9831366709087146
1948000,0.9830399284077396
1952000,0.9829965290316676
1956000,0.9829578363606356
1960000,0.982915964660303
1964000,0.982836747021238
1968000,0.9826748691118724
1972000,0.9825190550914976
1976000,0.9823644700511822
1980000,0.9821970144322704
1984000,0.982055440003392
1988000,0.9819757934142372
1992000,0.9819031246045172
1996000,0.9818078111043296


==> figdata/synthetic_m100_TINF.csv <==
4000,1.1869507401611488
8000,1.0590730709877807
12000,1.030262668228172
16000,1.0239250297342004
20000,1.017065416218738
24000,1.0126133639328168
28000,1.009994424869184
32000,1.0086930437945498
36000,1.0056370304391788
40000,1.0034164906510277
44000,1.0026845651313905
48000,1.0021277941583389
52000,1.0027586254740652
56000,1.0031822686279073
60000,1.00272616114818
64000,1.000559045272979
68000,1.002362109066692
72000,1.0007440945262722
76000,1.0009804521983812
80000,1.0010503999736526
84000,1.0013981757890351
88000,1.00117114261812
92000,1.0009580404360092
96000,1.001310530444308
100000,1.0023221226599612
104000,1.0006792362784949
108000,1.0007666942729447
112000,1.0011310413961274
116000,1.0007890457139414
120000,1.0012751913833289
124000,1.001198738398982
128000,1.001350791278997
132000,1.0011705779425204
136000,1.0018103664394749
140000,1.001965091734376
144000,1.0018970684224542
148000,1.0024654700606812
152000,1.0025084975387366
156000,1.0025571367507795
160000,1.0024614093094415
164000,1.002294334797558
168000,1.0017622795054195
172000,1.0017161362227185
176000,1.000983824877992
180000,1.000623239742218
184000,1.0006809949213409
188000,1.0007901124149934
192000,1.0007514273176996
196000,1.001072402337715
200000,1.0008431760683956
204000,1.0008609701771352
208000,1.0005054137416567
212000,1.000602682887568
216000,0.99999348771256
220000,1.0003612735749985
224000,1.000682630198788
228000,1.000372587981084
232000,1.0004313690965418
236000,1.0003475128277726
240000,1.000426191621549
244000,1.000500234914823
248000,1.0004304599390794
252000,1.0003982009321568
256000,1.0005627461980238
260000,1.0000437091268437
264000,0.999662949931716
268000,0.9995440398355444
272000,0.9992940999211768
276000,0.999250370623338
280000,0.9990539872362016
284000,0.999389374672219
288000,0.999054844627792
292000,0.9987113075821368
296000,0.9985021891993516
300000,0.9982807923708232
304000,0.9982382201197127
308000,0.9981341568583292
312000,0.9981728847800618
316000,0.9981370892454944
320000,0.998041626998704
324000,0.9978035139990123
328000,0.997800564236658
332000,0.99778496519699
336000,0.9979925493835166
340000,0.9981642758120832
344000,0.9981504512534052
348000,0.9977302257225978
352000,0.9976315639384916
356000,0.9975644165718728
360000,0.997771140440655
364000,0.9979288545864256
368000,0.997451479809076
372000,0.9972641452567104
376000,0.9972122640596504
380000,0.9968903265376589
384000,0.9970040688565112
388000,0.9969470910227076
392000,0.9966582040031664
396000,0.9967982902682632
400000,0.9968846284406756
404000,0.9968837160675524
408000,0.9966414605940832
412000,0.9962407708434796
416000,0.9961719120062814
420000,0.9960030877215822
424000,0.9960826545298014
428000,0.9961227551814616
432000,0.9959754370392094
436000,0.9957972196791126
440000,0.9956568699633846
444000,0.9956134504033026
448000,0.9953974205697133
452000,0.9952109047781896
456000,0.9952113379180976
460000,0.9951777487081191
464000,0.9950210264035856
468000,0.9951917770936124
472000,0.9949222567323296
476000,0.9947713487747736
480000,0.9946155600545062
484000,0.9945158659839544
488000,0.9945280918782337
492000,0.9945493142399772
496000,0.9944515319846184
500000,0.9942914099285048
504000,0.9941808185020248
508000,0.9941799101611812
512000,0.9942929975398724
516000,0.9943193727948912
520000,0.9943251516159816
524000,0.9942102306743044
528000,0.9939794601745792
532000,0.9940629455807094
536000,0.9940450706299468
540000,0.993911222000723
544000,0.9938588545616168
548000,0.9939752549150124
552000,0.9936806143978844
556000,0.9934468476919632
560000,0.9933904367270624
564000,0.9934942899278296
568000,0.9932533986535464
572000,0.9934314578501596
576000,0.9932862414539178
580000,0.9933324856764548
584000,0.9932954469501896
588000,0.9932338914367748
592000,0.993266194060358
596000,0.9932819586341328
600000,0.993153743818667
604000,0.99314980510032
608000,0.9934698185899532
612000,0.9935491610104092
616000,0.993589039374309
620000,0.9933979184125464
624000,0.9933175114703868
628000,0.9933105248640128
632000,0.9934080905972048
636000,0.9936382698669252
640000,0.993592658005914
644000,0.993455987267198
648000,0.9933929810874628
652000,0.9933409423503928
656000,0.9933143901463632
660000,0.993094657921861
664000,0.9931153286055988
668000,0.993128598645574
672000,0.9930927310311348
676000,0.9931423552392292
680000,0.9930887408847524
684000,0.9932122114674716
688000,0.9932185445280808
692000,0.9932002273018582
696000,0.9932290763296842
700000,0.9931133801367662
704000,0.9930558527261788
708000,0.993120108963046
712000,0.9929150219402691
716000,0.9929091031557016
720000,0.9929855376672954
724000,0.9928610638140702
728000,0.9929448590572824
732000,0.9929112152752512
736000,0.9928389237980372
740000,0.9927735476586412
744000,0.9928251075309206
748000,0.9927654176322652
752000,0.992683665447262
756000,0.9927355110744888
760000,0.9926524874598448
764000,0.9925326215884668
768000,0.9923787259092464
772000,0.9924079535513606
776000,0.9922983173173432
780000,0.9922759301605908
784000,0.992355312478085
788000,0.992459469586894
792000,0.9924241549119818
796000,0.9925529654828026
800000,0.9925850436960088
804000,0.992409115508535
808000,0.9923059531584706
812000,0.9922111854513532
816000,0.9920631911432845
820000,0.992023890523387
824000,0.9920353182280164
828000,0.9919186579782492
832000,0.991889116632742
836000,0.9918030864366666
840000,0.9917620168220874
844000,0.9916920310768438
848000,0.991717447474198
852000,0.99163019578528
856000,0.991668737405306
860000,0.9916011105432442
864000,0.9916149757257215
868000,0.9916217130049862
872000,0.9915570032866836
876000,0.991463111855792
880000,0.991459924280709
884000,0.991398562667795
888000,0.99139261006623
892000,0.9915015768732016
896000,0.9913221655425402
900000,0.991338797476443
904000,0.991367620759253
908000,0.9913634290234484
912000,0.9912391438913412
916000,0.9911370463477768
920000,0.99111002182867
924000,0.9911870900028716
928000,0.9911739880042836
932000,0.991164678691789
936000,0.99113976657008
940000,0.9911419530288952
944000,0.9909350716968188
948000,0.9907712180483814
952000,0.9907010300764042
956000,0.990815270692474
960000,0.990821319127118
964000,0.9907308471346992
968000,0.9907284542682048
972000,0.9907429723573896
976000,0.9908516285545866
980000,0.9909144914873074
984000,0.990823728649766
988000,0.990792165578329
992000,0.9906620023819088
996000,0.9905429741064732
1000000,0.9905049552643258
1004000,0.9903785883080116
1008000,0.990343190583486
1012000,0.9902610759953188
1016000,0.9901176985353988
1020000,0.9900100543787568
1024000,0.990046208419298
1028000,0.9901978697372577
1032000,0.9901736263628708
1036000,0.9900740458237648
1040000,0.989907155965794
1044000,0.9897817129127104
1048000,0.989699352239426
1052000,0.9896118770620018
1056000,0.9895306066171032
1060000,0.9894253503679848
1064000,0.9892870961822122
1068000,0.9892530824227206
1072000,0.9890109772621192
1076000,0.9889855304439586
1080000,0.9888514772286112
1084000,0.9887072738680796
1088000,0.9886071080387948
1092000,0.9886901755765553
1096000,0.9888259887559931
1100000,0.9888699525475028
1104000,0.9889611252110028
1108000,0.9889752766733448
1112000,0.9888906271719788
1116000,0.9888068328848658
1120000,0.9888554307835552
1124000,0.9889052011226904
1128000,0.9887973525949048
1132000,0.9887541630999948
1136000,0.9886461124325304
1140000,0.9885425644377202
1144000,0.9884687887748896
1148000,0.9883569372034332
1152000,0.9882010661746584
1156000,0.9881956441931308
1160000,0.988268317083438
1164000,0.9881979557617332
1168000,0.9883166110704455
1172000,0.9883117932934424
1176000,0.9883166144475714
1180000,0.9883452635189616
1184000,0.988345731468556
1188000,0.9883097237807208
1192000,0.9883122583388988
1196000,0.9883161917373628
1200000,0.98825791897753
1204000,0.9882072103799407
1208000,0.9881107111931112
1212000,0.9880654684888444
1216000,0.9880762533348292
1220000,0.9881160750921982
1224000,0.9881373076207022
1228000,0.9882050584820607
1232000,0.9881915298331514
1236000,0.9881894543640866
1240000,0.9881435254165158
1244000,0.9881081950986128
1248000,0.9881783601260404
1252000,0.9880518297550966
1256000,0.9879281120393056
1260000,0.9878587115836908
1264000,0.9878140776768044
1268000,0.987691340094222
1272000,0.9876609510853448
1276000,0.98772182181712
1280000,0.9877217716362028
1284000,0.9877457198523136
1288000,0.9877681623439184
1292000,0.987872444149716
1296000,0.9879054418040334
1300000,0.9878962066508974
1304000,0.987860675350834
1308000,0.9877558033509484
1312000,0.9877687303749804
1316000,0.9878232409715164
1320000,0.9878993700368432
1324000,0.9879037001359434
1328000,0.9878319612986604
1332000,0.9877343147161552
1336000,0.9877039581588948
1340000,0.9876747099985728
1344000,0.987640100936762
1348000,0.9876049066874768
1352000,0.9875684426855031
1356000,0.987563892884205
1360000,0.9875307318675132
1364000,0.98754255308564
1368000,0.9874784768295956
1372000,0.9875459579717432
1376000,0.9875709748942793
1380000,0.9875620778259244
1384000,0.9875387334822724
1388000,0.9875419053398712
1392000,0.9875118371830964
1396000,0.9875289584714492
1400000,0.987578373331192
1404000,0.9875119079668376
1408000,0.9873700679314852
1412000,0.9873479419261428
1416000,0.9873158441087444
1420000,0.9872811063557808
1424000,0.9873257436115298
1428000,0.9872883716309624
1432000,0.9872679994273482
1436000,0.987204401383938
1440000,0.9871941446871316
1444000,0.987214571737933
1448000,0.9872098470415304
1452000,0.9872052605738292
1456000,0.9872002380538484
1460000,0.9872169723910148
1464000,0.987179687102454
1468000,0.987190945613113
1472000,0.9872254489453232
1476000,0.9872246307673644
1480000,0.9872340960601036
1484000,0.9872111935343352
1488000,0.9871143346514756
1492000,0.9869797485103924
1496000,0.9868719386919642
1500000,0.986790389546498
1504000,0.9866944498874112
1508000,0.986721586069865
1512000,0.9866983216880952
1516000,0.986698463019234
1520000,0.9866388769838152
1524000,0.9866407057646874
1528000,0.986657421978652
1532000,0.9866402188807828
1536000,0.9866786903044404
1540000,0.9866646944749276
1544000,0.986575013216314
1548000,0.9865851686200184
1552000,0.9865874004911634
1556000,0.9865360568255922
1560000,0.986532152244037
1564000,0.9864910194824128
1568000,0.9864362256376288
1572000,0.9864199003078502
1576000,0.9864178395443648
1580000,0.9864727936695076
1584000,0.9864675680671514
1588000,0.9864883145366162
1592000,0.9865011339691108
1596000,0.9864461614757438
1600000,0.9864884031299314
1604000,0.986550391279986
1608000,0.9865048251471996
1612000,0.9864734724330192
1616000,0.9865237588929012
1620000,0.98647107076284
1624000,0.9864635731322084
1628000,0.9864532522048214
1632000,0.9864677735417722
1636000,0.9863982341247126
1640000,0.986354618595017
1644000,0.9862813139392788
1648000,0.9862648110793912
1652000,0.9863228157439948
1656000,0.986316345318272
1660000,0.9863548612268432
1664000,0.9863657713270568
1668000,0.986401630945166
1672000,0.9864116793450168
1676000,0.9864573390851789
1680000,0.9864835895043792
1684000,0.9865016760459104
1688000,0.9864473949344555
1692000,0.9863789933946704
1696000,0.9863482230539732
1700000,0.9862692584326288
1704000,0.9862418648637914
1708000,0.9862090708700516
1712000,0.9862435658882388
1716000,0.9862743760851174
1720000,0.9862602636645575
1724000,0.9862462528183356
1728000,0.9861632198695948
1732000,0.9861614878101804
1736000,0.9861596096390453
1740000,0.9861966437790768
1744000,0.9862603947385212
1748000,0.986293892561338
1752000,0.9862838606059326
1756000,0.986206612530758
1760000,0.9861998653378236
1764000,0.9861523873681852
1768000,0.98613253435731
1772000,0.986118122109608
1776000,0.9861112542698408
1780000,0.9861631139618412
1784000,0.9861958745637645
1788000,0.9862675571581522
1792000,0.986259630385548
1796000,0.986292597780496
1800000,0.9862482809442482
1804000,0.9861590266301796
1808000,0.9861601087216044
1812000,0.9861267275415772
1816000,0.9861381749612432
1820000,0.986075647237509
1824000,0.9860221111840736
1828000,0.9860038367574234
1832000,0.9859846843612958
1836000,0.9859484973214868
1840000,0.9859572963760777
1844000,0.9859987426568154
1848000,0.985987634579066
1852000,0.9860736804370288
1856000,0.986046873860426
1860000,0.986100852862662
1864000,0.9861601890438648
1868000,0.9861487338380704
1872000,0.9861256045775642
1876000,0.9860810174820775
1880000,0.9860493669912276
1884000,0.9860764474429032
1888000,0.9860832539539496
1892000,0.9860919990265244
1896000,0.9860597427357376
1900000,0.9860187245262668
1904000,0.9859946302802848
1908000,0.98592345280249
1912000,0.9858963718551096
1916000,0.9859155136895654
1920000,0.9859095854173135
1924000,0.9858682379514264
1928000,0.9858750763384764
1932000,0.9858726188649992
1936000,0.9858169712561196
1940000,0.9857389877222306
1944000,0.9856879752477424
1948000,0.9856488871826956
1952000,0.98559403707342
1956000,0.9855716304682736
1960000,0.985525327748665
1964000,0.9855757909275712
1968000,0.9855522825696548
1972000,0.9855188838145597
1976000,0.9854632607137536
1980000,0.98544618720209
1984000,0.9854508837516346
1988000,0.9854374825326322
1992000,0.9854230712775792
1996000,0.9853862498251238


==> figdata/synthetic_m10_EXP3P.csv <==
4000,1.0687551305200704
8000,0.944395912683192
12000,0.9124319391048966
16000,0.8979839209878067
20000,0.8807939650193162
24000,0.8718891095691145
28000,0.8634060701127841
32000,0.8544560094579594
36000,0.8482025020074713
40000,0.8482210618039651
44000,0.8490705403543073
48000,0.8479900157670509
52000,0.848660704255691
56000,0.8478448481014487
60000,0.8489079299297986
64000,0.8477457628954309
68000,0.8469748171463247
72000,0.843552485372981
76000,0.8418854603069432
80000,0.8398166969964534
84000,0.8389254933766577
88000,0.8372271682946434
92000,0.8355221694789737
96000,0.8345373968558976
100000,0.8326727843189322
104000,0.8307023699423819
108000,0.8301706720442753
112000,0.828852601454787
116000,0.828822855492952
120000,0.8277863668411019
124000,0.8271519174773365
128000,0.8265831906262633
132000,0.826297430225539
136000,0.8256625612180604
140000,0.8255798895682497
144000,0.8252326427028225
148000,0.8249554880424059
152000,0.8254343191049363
156000,0.8257400601143671
160000,0.8263738583252149
164000,0.8266859200684198
168000,0.8272303281432901
172000,0.8279548846813725
176000,0.8280764711238671
180000,0.8274380184795542
184000,0.8271180970875931
188000,0.8261834138809092
192000,0.8254682787151597
196000,0.8255756841897812
200000,0.8262616945166604
204000,0.8262616661030677
208000,0.8262811043879928
212000,0.8266343574588465
216000,0.8269362615348301
220000,0.8270673348183993
224000,0.8271062684820625
228000,0.8270790284399852
232000,0.8270506090230797
236000,0.8276254897594905
240000,0.8274125795181378
244000,0.8270687625652798
248000,0.8269127906904101
252000,0.8274777755973572
256000,0.8273348248599227
260000,0.8280066292803351
264000,0.8286377425533018
268000,0.8285878267837997
272000,0.8280353146208597
276000,0.8271535603155391
280000,0.8265620417262471
284000,0.8266812567218603
288000,0.8271855690586548
292000,0.8272817181930432
296000,0.8270175117770062
300000,0.8265667887495222
304000,0.8257216202521581
308000,0.8254871793307682
312000,0.8256422152587032
316000,0.8257764913880792
320000,0.8257555099603006
324000,0.8258109574805422
328000,0.8254518705085204
332000,0.8253709032680647
336000,0.8249286323959306
340000,0.8248624631875334
344000,0.8248814863699809
348000,0.8246643053905419
352000,0.8246250291793799
356000,0.8244951820544577
360000,0.8244927589910175
364000,0.8246322387773812
368000,0.8249319190031903
372000,0.8249698394205244
376000,0.8246441637731371
380000,0.8244747739862401
384000,0.8241678195844675
388000,0.8244127276662823
392000,0.8244724925683246
396000,0.8245075329627068
400000,0.824695953085171
404000,0.8247220469124693
408000,0.8246350619568121
412000,0.8242347784927244
416000,0.8240963896463027
420000,0.8233317608006886
424000,0.8230195806626747
428000,0.8230679158172651
432000,0.8229039410281836
436000,0.8227652455725021
440000,0.8226359969268755
444000,0.8223411337020665
448000,0.8221452527549168
452000,0.8218774697857232
456000,0.8215215004850925
460000,0.8214226426059286
464000,0.8217286362427453
468000,0.8220032991041656
472000,0.8222634837015828
476000,0.8222290826013046
480000,0.8219256848220527
484000,0.8216495813032805
488000,0.8214379821522289
492000,0.8215261204989841
496000,0.8215828348646182
500000,0.8214729869757027
504000,0.8214873076474075
508000,0.8215501036615035
512000,0.8215522226617294
516000,0.8217576620739824
520000,0.8218035498455111
524000,0.8217701958784621
528000,0.8217724939792811
532000,0.8220283331016617
536000,0.8224291478029931
540000,0.8227670234985615
544000,0.8230261479920905
548000,0.8231725220147765
552000,0.8230830660107783
556000,0.8231515364184426
560000,0.8231729387636306
564000,0.8231620706500802
568000,0.8228810938674554
572000,0.8225135276969351
576000,0.8225393672907592
580000,0.822344353659914
584000,0.822211813599653
588000,0.8221196482299796
592000,0.8222046443171026
596000,0.8223748718964865
600000,0.8225973033229624
604000,0.8224346933177978
608000,0.8222465265019089
612000,0.8222882174298786
616000,0.8224237028657373
620000,0.8224713657596913
624000,0.8226147868621024
628000,0.822598351456662
632000,0.8227539519031484
636000,0.822724981615429
640000,0.8226456471953186
644000,0.8225460856185385
648000,0.8224235650950529
652000,0.8223718506508066
656000,0.8224961354502025
660000,0.8225593210006872
664000,0.8227451546823852
668000,0.8228663453758553
672000,0.822887293709219
676000,0.8227281990012989
680000,0.822551116651668
684000,0.8225307745370464
688000,0.8226107448260516
692000,0.8229110681955137
696000,0.8233102453387607
700000,0.8236100647713074
704000,0.8238599557693326
708000,0.8241536770436224
712000,0.8242505722901237
716000,0.8240932906046394
720000,0.8239443772010976
724000,0.8238835894661579
728000,0.8237045803198815
732000,0.8234200636247027
736000,0.8232317834796565
740000,0.8230810832810002
744000,0.822910591672119
748000,0.8228662233510741
752000,0.8229027386922634
756000,0.8230008769426902
760000,0.8230828576226761
764000,0.8231869983738751
768000,0.8231828421104417
772000,0.8231467384572896
776000,0.8231338177048622
780000,0.8231130837666615
784000,0.8231872082018994
788000,0.8232392535359795
792000,0.8230463707412503
796000,0.8228018938894084
800000,0.8227729866976511
804000,0.8228251160361869
808000,0.8226806337135194
812000,0.8225082596183705
816000,0.822349946637318
820000,0.8223188656050775
824000,0.8222767067010174
828000,0.8221499016883165
832000,0.8220572149343939
836000,0.8219926744858497
840000,0.8221031692337751
844000,0.8220929670079059
848000,0.8220783812767365
852000,0.8220900919391896
856000,0.822164994143314
860000,0.8222342351529373
864000,0.8222284420978008
868000,0.8223067034282405
872000,0.8222500020557848
876000,0.8221265117664407
880000,0.822079231915699
884000,0.8221338543425611
888000,0.8222082170919544
892000,0.8222229344012362
896000,0.8220341892018719
900000,0.8219592494065575
904000,0.8219016286890501
908000,0.821893557121032
912000,0.8218342572589075
916000,0.8217840109902917
920000,0.8218203594155372
924000,0.8219555008796648
928000,0.8220250473237408
932000,0.8221138987117231
936000,0.8221025967851142
940000,0.8219327473293508
944000,0.8219574779219466
948000,0.821982838441864
952000,0.8220032428901834
956000,0.8220386889996567
960000,0.8219928052407297
964000,0.8218727103588497
968000,0.8218803175542058
972000,0.8218556703994695
976000,0.8218181823629318
980000,0.8218234143129837
984000,0.8218653349806022
988000,0.8217894374553834
992000,0.8217911012258019
996000,0.8217158700239492
1000000,0.8214598926039651
1004000,0.8214480386810562
1008000,0.821648509199317
1012000,0.8219031402141264
1016000,0.8220671149339421
1020000,0.8220724789960842
1024000,0.8221228139497021
1028000,0.8221902472092834
1032000,0.822202737123288
1036000,0.82217885579793
1040000,0.8222358942670445
1044000,0.8223218299314867
1048000,0.8223659104745563
1052000,0.8223371243226009
1056000,0.8224050732913579
1060000,0.8223853941847508
1064000,0.8222871255572414
1068000,0.8221190620179691
1072000,0.8220117149841288
1076000,0.8219348102735614
1080000,0.8219236441103772
1084000,0.8217820100844428
1088000,0.8215929904164753
1092000,0.8214472239525705
1096000,0.8214309541665753
1100000,0.8213523876072161
1104000,0.8213545084606133
1108000,0.8212465667102249
1112000,0.821074543645328
1116000,0.8210030906067654
1120000,0.8210288733645382
1124000,0.8209753810465424
1128000,0.8209407384366065
1132000,0.8208465134808566
1136000,0.8208034442767823
1140000,0.8208486722287842
1144000,0.8208499587154579
1148000,0.8207670520043328
1152000,0.8206427975188884
1156000,0.8203457749481194
1160000,0.82015565989221
1164000,0.820043251866229
1168000,0.8199552909641971
1172000,0.8198927575695696
1176000,0.8197971693884913
1180000,0.8197597773111919
1184000,0.8196845636870421
1188000,0.8195838335905391
1192000,0.8196614233236129
1196000,0.8197926131058139
1200000,0.8199412584846687
1204000,0.8201152165480815
1208000,0.8202845065650863
1212000,0.8204403748828796
1216000,0.8205244851103741
1220000,0.820551913511149
1224000,0.8205521076153397
1228000,0.8204499337903467
1232000,0.8204158193730755
1236000,0.820442400241146
1240000,0.820488079916788
1244000,0.8205472036098984
1248000,0.82053917102634
1252000,0.8204488248866377
1256000,0.8203773140834069
1260000,0.8203139546111469
1264000,0.8202961355983235
1268000,0.8202693117688975
1272000,0.8202595634080412
1276000,0.8202362839627984
1280000,0.820176377134901
1284000,0.8200785865564333
1288000,0.8199863234628132
1292000,0.8199283831989999
1296000,0.8199361190863622
1300000,0.8198882404665561
1304000,0.8198799506704478
1308000,0.8199160044729453
1312000,0.8200118647554032
1316000,0.8200102640467046
1320000,0.8200431221545154
1324000,0.8200937753192682
1328000,0.8200515536782311
1332000,0.8200293967220907
1336000,0.8200762534896254
1340000,0.8200269634367037
1344000,0.8199769121705134
1348000,0.819822723992409
1352000,0.8196982280812992
1356000,0.8196676474282201
1360000,0.8195934578936211
1364000,0.8195173025257975
1368000,0.8194929221526224
1372000,0.8194919438257676
1376000,0.8195468956567834
1380000,0.8195878045669369
1384000,0.8195825154512902
1388000,0.8195222541391679
1392000,0.8194655564864158
1396000,0.8194798473576314
1400000,0.8195910756797077
1404000,0.8197013313388836
1408000,0.8197277540880352
1412000,0.8197811231730119
1416000,0.8197943765009527
1420000,0.8197898582265394
1424000,0.8198216138934783
1428000,0.8198088577900567
1432000,0.8197916640723478
1436000,0.8197740627805945
1440000,0.8197706643429048
1444000,0.8198236116277419
1448000,0.8198442053084705
1452000,0.8198222547384233
1456000,0.8197430450115691
1460000,0.819725378025505
1464000,0.8196791829866122
1468000,0.8196327417884621
1472000,0.8196621953601447
1476000,0.8196642985005048
1480000,0.8196369041561409
1484000,0.8195941134583273
1488000,0.8194328810381344
1492000,0.8193512697379083
1496000,0.819196196698138
1500000,0.8190519607349147
1504000,0.8189831014824065
1508000,0.8189795585866585
1512000,0.8189644680936677
1516000,0.8190221641699379
1520000,0.8190518207827615
1524000,0.8190025474889657
1528000,0.8189065083136254
1532000,0.8189344727179609
1536000,0.8189259202635569
1540000,0.8188590516315444
1544000,0.8188774388516258
1548000,0.8189362433559584
1552000,0.8190246604681695
1556000,0.8191401750687229
1560000,0.81923346192916
1564000,0.8193341752253767
1568000,0.8194724109291983
1572000,0.8195079729437186
1576000,0.8194738680291932
1580000,0.819378796984006
1584000,0.8193172697389827
1588000,0.8192525574667517
1592000,0.8191746576035046
1596000,0.819112217400597
1600000,0.8190285258674415
1604000,0.8189553988439313
1608000,0.8189292709483011
1612000,0.81896804708424
1616000,0.819027402963327
1620000,0.818986228258477
1624000,0.8189747396651273
1628000,0.8191353528158413
1632000,0.8193119833423126
1636000,0.8193516329325546
1640000,0.8192697971027021
1644000,0.8192367982960814
1648000,0.8192855509474718
1652000,0.8194423069674904
1656000,0.8196185806522028
1660000,0.8197014534174607
1664000,0.8197393088347941
1668000,0.8197940031624363
1672000,0.8198279530629465
1676000,0.8197845523395916
1680000,0.8197409507741623
1684000,0.8197169825343978
1688000,0.8196794342223399
1692000,0.8196391152259771
1696000,0.8195592428869601
1700000,0.8195013800298063
1704000,0.8194536916264737
1708000,0.8194303170099598
1712000,0.8193958650442622
1716000,0.8193613223698679
1720000,0.8193466760538611
1724000,0.8193542039146279
1728000,0.8193512339469611
1732000,0.8194616766137351
1736000,0.8195104633018125
1740000,0.8194988966385331
1744000,0.8194889010528505
1748000,0.8195154376240209
1752000,0.8195304361713132
1756000,0.819525441251543
1760000,0.8194477371453746
1764000,0.8193844380634759
1768000,0.8193063077696636
1772000,0.8192463110239678
1776000,0.8192171729719977
1780000,0.8192293125725455
1784000,0.8191878062750931
1788000,0.8191587728281204
1792000,0.8191101918854181
1796000,0.8190492530388342
1800000,0.8190637796924809
1804000,0.819092333495091
1808000,0.8190907373407043
1812000,0.8190529734695302
1816000,0.8190276133345527
1820000,0.8190259758921097
1824000,0.8190383548916615
1828000,0.8190216978248392
1832000,0.819070335145839
1836000,0.819112072863003
1840000,0.8191280720183465
1844000,0.8190955653027843
1848000,0.8190408845073708
1852000,0.8189409821486854
1856000,0.8188278540335385
1860000,0.8187516710053316
1864000,0.818681035188448
1868000,0.8186390279984997
1872000,0.8185810626257971
1876000,0.8185731173308787
1880000,0.8186151520554017
1884000,0.8186392314952547
1888000,0.8186140032326473
1892000,0.8186193227108217
1896000,0.8186404842693292
1900000,0.8186119754601608
1904000,0.8186311765673602
1908000,0.818687679347548
1912000,0.8187477505374092
1916000,0.8187317165202816
1920000,0.818684871032076
1924000,0.8186352472011408
1928000,0.8185812550636028
1932000,0.8185226941002894
1936000,0.818593668040056
1940000,0.8186779207007301
1944000,0.8186192359559612
1948000,0.8185911634292615
1952000,0.8186320748586235
1956000,0.8186138116160575
1960000,0.8185336486253578
1964000,0.8185416232029616
1968000,0.8186382958800986
1972000,0.8187255883976315
1976000,0.8187769131438049
1980000,0.8187324297748323
1984000,0.8186853039299733
1988000,0.8186523252903408
1992000,0.8186195133818098
1996000,0.8185813404321621


==> figdata/synthetic_m10_Sagawa_et_al.csv <==
4000,1.0383614261982903
8000,0.9493155159443464
12000,0.9230223274948736
16000,0.9147623595445428
20000,0.8964622353195364
24000,0.8891017917475834
28000,0.8797853868627769
32000,0.8739300540636578
36000,0.8703715100978957
40000,0.8680043602086237
44000,0.8599632480994365
48000,0.8553323937635707
52000,0.8550773727408869
56000,0.8552589802199331
60000,0.8541559267039066
64000,0.8525390041450723
68000,0.848338243754179
72000,0.8463912126241565
76000,0.8461546038625556
80000,0.8469414040198071
84000,0.846997223566165
88000,0.8475681356719065
92000,0.8459663675019776
96000,0.84541991397168
100000,0.8446829093973128
104000,0.8441540873623234
108000,0.8438529549832119
112000,0.8428343860368166
116000,0.8413170758816829
120000,0.8397899485873447
124000,0.8390223712533358
128000,0.8383009283996948
132000,0.8375859571389788
136000,0.837018181427089
140000,0.8355328821353268
144000,0.8346273224350554
148000,0.8345078443294923
152000,0.8343442967230619
156000,0.8344146024250704
160000,0.8339141802874136
164000,0.8338803937702226
168000,0.8339811048746583
172000,0.8340053150360062
176000,0.8335163977779536
180000,0.832872857704196
184000,0.83249526066364
188000,0.8323035277815303
192000,0.8324670563134059
196000,0.8323327003895382
200000,0.8323481146017397
204000,0.8322438050339572
208000,0.8317527783868192
212000,0.8317920330894052
216000,0.8311800803856778
220000,0.8309039315104818
224000,0.8310343639615787
228000,0.8301606489822443
232000,0.8302103176800201
236000,0.8300916701861827
240000,0.82994751732844
244000,0.8294667821441012
248000,0.8292193640392136
252000,0.8290043406753832
256000,0.828611688425237
260000,0.8284330171693653
264000,0.8284758147571347
268000,0.8282868185124705
272000,0.8280995113203865
276000,0.8276357999490332
280000,0.8276151454931566
284000,0.8278836024144834
288000,0.8281770557349913
292000,0.827851435853895
296000,0.8279354005215109
300000,0.8280248365178461
304000,0.8283145208182593
308000,0.8284339467880489
312000,0.8288083810484019
316000,0.8294456618988303
320000,0.8298563182249254
324000,0.8297164750170322
328000,0.8296187258309564
332000,0.8295298765474061
336000,0.829636855325657
340000,0.8298319996737681
344000,0.8300722318115851
348000,0.8300642754499379
352000,0.8299154652382427
356000,0.8294407836070238
360000,0.8289587644193563
364000,0.8286958537325153
368000,0.8283626510339945
372000,0.8279223413135178
376000,0.8276040306424077
380000,0.8273365993893078
384000,0.8269918296316475
388000,0.82681988719888
392000,0.8263973092125535
396000,0.8262017809334299
400000,0.8260449410643573
404000,0.8259444288323191
408000,0.8259008569021178
412000,0.8254801651851824
416000,0.8253993521593602
420000,0.825045800523673
424000,0.824937963288352
428000,0.8249435938476369
432000,0.8248358371940383
436000,0.8247319683479943
440000,0.8247631396804983
444000,0.824780258817109
448000,0.8247706472877315
452000,0.82491276678698
456000,0.8250756542262698
460000,0.8250981464810101
464000,0.8248646359019701
468000,0.82467026563445
472000,0.8246000411425835
476000,0.8247397861947673
480000,0.8249332804690073
484000,0.8248967573220507
488000,0.8250618570764272
492000,0.8250921414119959
496000,0.8250374382080031
500000,0.824875982214446
504000,0.824674453430056
508000,0.8245036834856435
512000,0.824404826862879
516000,0.824443316524211
520000,0.8245908641266785
524000,0.8245443429587154
528000,0.8245809584884752
532000,0.8245007982738612
536000,0.8245446558650665
540000,0.824497916612884
544000,0.8244020511661052
548000,0.8243015831404068
552000,0.824075505814172
556000,0.8238625312574006
560000,0.8236336908706705
564000,0.8237220226997515
568000,0.8238242241277214
572000,0.8237732630801149
576000,0.8236343690345574
580000,0.8234818197073062
584000,0.8233863354719382
588000,0.8233560621966155
592000,0.8233797463005723
596000,0.8233914934772762
600000,0.8234607596009236
604000,0.8235358404844922
608000,0.8235596155468736
612000,0.8234556662658025
616000,0.8233975356000007
620000,0.8233827342408285
624000,0.8233994987088117
628000,0.8233841587104439
632000,0.8233689097303145
636000,0.8234188155702175
640000,0.8234270347211824
644000,0.8234524749971583
648000,0.82344795776631
652000,0.8235411605158179
656000,0.8236292162026836
660000,0.8236709506814776
664000,0.8237383339571045
668000,0.8236962113823563
672000,0.823553112302359
676000,0.8234218288554828
680000,0.8233240448831776
684000,0.8231879633639396
688000,0.8230097053102693
692000,0.8230526152778869
696000,0.823131463018667
700000,0.8230364463937322
704000,0.8229332471557523
708000,0.8228966153596268
712000,0.8228390015075018
716000,0.8228333298927
720000,0.8227872052264509
724000,0.8227658426130674
728000,0.8227594105957478
732000,0.8227347423500956
736000,0.8226994445064701
740000,0.8227154885777989
744000,0.8227060906587926
748000,0.8226840195452894
752000,0.8226748446376835
756000,0.822612530945514
760000,0.8226854533675293
764000,0.8227914439752759
768000,0.8228133270367637
772000,0.8227915780228134
776000,0.8227760217371953
780000,0.8227819940746538
784000,0.8227531321891544
788000,0.8227651337331982
792000,0.8226905429930655
796000,0.8225975559089925
800000,0.8225610129068184
804000,0.822515092019158
808000,0.8224307582171332
812000,0.8223065069990689
816000,0.8222718630210375
820000,0.8221685729342321
824000,0.8221010108754856
828000,0.8220387219952754
832000,0.8219740405208333
836000,0.8220346928084982
840000,0.8220800842976875
844000,0.8220338137019733
848000,0.8219683365489423
852000,0.8219756707960123
856000,0.8218794027872801
860000,0.8218770027463502
864000,0.8218814417367433
868000,0.8218641635322499
872000,0.8218746572040591
876000,0.8219526976947211
880000,0.8220011894820675
884000,0.8220098895470203
888000,0.8220430966271526
892000,0.8220338657309837
896000,0.8219541457650285
900000,0.8217979218617731
904000,0.8217144704816505
908000,0.8217082769704463
912000,0.8216567272241447
916000,0.8216088471549313
920000,0.8215643137408087
924000,0.8214897838653423
928000,0.8214494294972997
932000,0.8214477097697385
936000,0.8213630410596439
940000,0.8212823543648026
944000,0.8212177739609362
948000,0.8211624268872691
952000,0.821127932802872
956000,0.8210934219581758
960000,0.8210205037149504
964000,0.8209619671501162
968000,0.8209020817132648
972000,0.8208714324398946
976000,0.8209133984310663
980000,0.8208480904305807
984000,0.8209669811712932
988000,0.8210448175910985
992000,0.8211390667156115
996000,0.8211622322041912
1000000,0.8211851642621032
1004000,0.8212125546768634
1008000,0.8211391878992359
1012000,0.8210789743131756
1016000,0.8210271253386968
1020000,0.821057436080554
1024000,0.8211397010533257
1028000,0.8211817996921654
1032000,0.8211995124944247
1036000,0.821115011212472
1040000,0.8210536393381581
1044000,0.820952538633311
1048000,0.8208567682395621
1052000,0.8206659380918799
1056000,0.8205446536339036
1060000,0.8206057944382714
1064000,0.8206012584840171
1068000,0.8206839875593124
1072000,0.8207677740142232
1076000,0.8207767389382346
1080000,0.8208176382991972
1084000,0.8209093939304214
1088000,0.8210541149818164
1092000,0.8211441138735687
1096000,0.8211776763218936
1100000,0.8212311793627982
1104000,0.8212424422771262
1108000,0.8212532383013215
1112000,0.8212555409054694
1116000,0.8213087605074827
1120000,0.8213277676617411
1124000,0.8213268821586648
1128000,0.821318014233452
1132000,0.8213186379736189
1136000,0.8213012610077847
1140000,0.8211927005051413
1144000,0.8211197013321841
1148000,0.8210157886231739
1152000,0.8209915651830656
1156000,0.8209846487591544
1160000,0.8210050250171582
1164000,0.820993299118413
1168000,0.8210406948313125
1172000,0.821051976209136
1176000,0.8210021668012286
1180000,0.8209717638770909
1184000,0.8208979573529583
1188000,0.820844901548191
1192000,0.8208081621413218
1196000,0.8207711533022921
1200000,0.8207488523516896
1204000,0.8207282779738707
1208000,0.820697582500743
1212000,0.8206781206099817
1216000,0.8206310508394858
1220000,0.8206083266934704
1224000,0.8206097972460898
1228000,0.8206181090088944
1232000,0.8206161602819068
1236000,0.8205835199444563
1240000,0.8206024873839216
1244000,0.8206377302198796
1248000,0.8206848476500096
1252000,0.8207291804984936
1256000,0.8207302980932432
1260000,0.8207162903100771
1264000,0.8207154090882212
1268000,0.8207576704474356
1272000,0.8208281794502246
1276000,0.8209209944339885
1280000,0.8209946031324766
1284000,0.821019252106169
1288000,0.8210287363246866
1292000,0.8210851782797918
1296000,0.8210476575826833
1300000,0.8209540538008407
1304000,0.8208606211943507
1308000,0.8208016717913585
1312000,0.8207483040508853
1316000,0.8207673436349716
1320000,0.8207858192619454
1324000,0.8207986812686323
1328000,0.8208161098361036
1332000,0.820846006572423
1336000,0.8208868398816896
1340000,0.8209249203028376
1344000,0.8209582772484177
1348000,0.8209740690547621
1352000,0.8209452912867372
1356000,0.8209338637795255
1360000,0.8208763644207904
1364000,0.8208414499083679
1368000,0.8208146705043389
1372000,0.8208281131539665
1376000,0.8208439789687666
1380000,0.8208419976282839
1384000,0.8208067706463819
1388000,0.8207870268763745
1392000,0.8207816760158823
1396000,0.8207581883385784
1400000,0.8206952781623573
1404000,0.8205756237718672
1408000,0.8204928362013701
1412000,0.8204513032002364
1416000,0.8203752266344475
1420000,0.820337636398144
1424000,0.8202950188113142
1428000,0.8203122104394026
1432000,0.8203558019290074
1436000,0.8203337854878859
1440000,0.8203037084405417
1444000,0.8202672684608714
1448000,0.8201720151770718
1452000,0.8201288725388438
1456000,0.8201031214101763
1460000,0.8200714830844117
1464000,0.8200595112180303
1468000,0.8201203270543077
1472000,0.8201914719511013
1476000,0.8202403553590869
1480000,0.8202602108778133
1484000,0.8202267768726775
1488000,0.8202135719852275
1492000,0.8202530767370726
1496000,0.8202780892750332
1500000,0.8202731791842351
1504000,0.8202921235709291
1508000,0.8203131788236202
1512000,0.820369319718626
1516000,0.8203777688098798
1520000,0.8203845712974778
1524000,0.8203871486192612
1528000,0.8203965338009187
1532000,0.8204200017431506
1536000,0.8204713572912364
1540000,0.8204677170948198
1544000,0.8204792893702892
1548000,0.8205063039115278
1552000,0.8205096309390238
1556000,0.8204775947456127
1560000,0.8204414490319218
1564000,0.8203839727157262
1568000,0.820332408860469
1572000,0.8203470081168112
1576000,0.8203607439680348
1580000,0.8203592718119141
1584000,0.8203520059763878
1588000,0.8203661284663689
1592000,0.8203598251383146
1596000,0.8203981994886949
1600000,0.8204394747815917
1604000,0.8204491503428555
1608000,0.8204318075816915
1612000,0.8203741531466169
1616000,0.8203458034093396
1620000,0.820344935284912
1624000,0.8203410443196407
1628000,0.8203410924336118
1632000,0.8203662545818927
1636000,0.8203721887764216
1640000,0.8203912976699805
1644000,0.8203896028467315
1648000,0.82042959624461
1652000,0.820473682951313
1656000,0.8204942912187004
1660000,0.8204763922220863
1664000,0.8204428886612666
1668000,0.8204251585140764
1672000,0.8204176584235993
1676000,0.8204019173668708
1680000,0.8204349877391559
1684000,0.8204741020953311
1688000,0.8204968082707246
1692000,0.820481553542431
1696000,0.8204198389593005
1700000,0.8203586970426164
1704000,0.8203322569775928
1708000,0.8203271316278523
1712000,0.820318796384824
1716000,0.820315107392172
1720000,0.8203284725927101
1724000,0.8203276720725554
1728000,0.8203268713298045
1732000,0.8203241322548606
1736000,0.8203004025389962
1740000,0.8202563492575653
1744000,0.8202416846889508
1748000,0.820236091228933
1752000,0.8202250628433283
1756000,0.8202205498094153
1760000,0.8201736823684368
1764000,0.8201180927113394
1768000,0.8200361494584909
1772000,0.8200250616546791
1776000,0.8200584390728191
1780000,0.8200680373657182
1784000,0.8200663854812535
1788000,0.8200410354412293
1792000,0.8200278124646815
1796000,0.8200210275017842
1800000,0.8200187453355753
1804000,0.8200244190541561
1808000,0.8199933436800807
1812000,0.8199617836461159
1816000,0.8199023229616184
1820000,0.8198671773826832
1824000,0.8198554578769305
1828000,0.8198529264769305
1832000,0.8198636167483989
1836000,0.8198587578416885
1840000,0.8198828674929792
1844000,0.8198900400729271
1848000,0.8198788362861619
1852000,0.8198843193130213
1856000,0.8198835607697513
1860000,0.8199050106295983
1864000,0.8199259567643978
1868000,0.8199181777930289
1872000,0.8198928683267896
1876000,0.8198567992682072
1880000,0.8198210716054839
1884000,0.8197951499159355
1888000,0.8197954445729925
1892000,0.8197927545432315
1896000,0.8197908472568618
1900000,0.8197782074561155
1904000,0.8197516272946629
1908000,0.8197662056306945
1912000,0.8198012425391822
1916000,0.8198258811383405
1920000,0.8198670344763763
1924000,0.8199150577011374
1928000,0.8199768176090965
1932000,0.82001490238032
1936000,0.8200448562225698
1940000,0.8201002303240759
1944000,0.8201567631036312
1948000,0.8202055112312041
1952000,0.8202291614663751
1956000,0.8202613848697383
1960000,0.8202707120318504
1964000,0.8202958467340649
1968000,0.820307038440552
1972000,0.8202984196848753
1976000,0.8202861831835555
1980000,0.8202521960357636
1984000,0.8202373905124891
1988000,0.8202144374116928
1992000,0.8202209386977922
1996000,0.8201955484468667


==> figdata/synthetic_m10_TINF.csv <==
4000,1.065597303395192
8000,0.94245892310753
12000,0.912517726313234
16000,0.8971971667097981
20000,0.8809804746225843
24000,0.8744329409670095
28000,0.8667220279165533
32000,0.8552856545359678
36000,0.847760086268099
40000,0.8447950537688567
44000,0.8421149577332027
48000,0.8400628130594677
52000,0.8386468187753549
56000,0.8376787720552495
60000,0.8391491358750082
64000,0.8397004079560983
68000,0.839435438250095
72000,0.8384989912506748
76000,0.8367189489828614
80000,0.8355236463121769
84000,0.8335504471071362
88000,0.83260419651063
92000,0.8322381250079527
96000,0.8295905798074316
100000,0.8294622941454295
104000,0.8294402008427466
108000,0.8284287232181462
112000,0.8288904868000491
116000,0.8291880800319075
120000,0.8304574981356031
124000,0.8305312266505857
128000,0.830250682052452
132000,0.8303087115258044
136000,0.8304433020340729
140000,0.8302739602868742
144000,0.8305650221187343
148000,0.8304183252645223
152000,0.8297104494840075
156000,0.8289145826256065
160000,0.8282891594014387
164000,0.8279731856800654
168000,0.8283827528371205
172000,0.8282845791782499
176000,0.8285482036080234
180000,0.8291904623734329
184000,0.8288031487680947
188000,0.8281660650288579
192000,0.8284418904032114
196000,0.8284898415673404
200000,0.827953387215141
204000,0.8269701888056816
208000,0.8267575786839573
212000,0.8270580573116142
216000,0.8266802166570277
220000,0.8265631330199827
224000,0.8265776967946735
228000,0.8270623265312399
232000,0.8277172294539248
236000,0.8283842727302284
240000,0.8282242099568129
244000,0.8280129758614483
248000,0.8274211658847556
252000,0.8271464080805153
256000,0.8267472553982524
260000,0.8274549997775064
264000,0.8278484055476945
268000,0.8278662326525839
272000,0.8274270158805349
276000,0.8267412934654476
280000,0.8265920375226387
284000,0.8267274795751339
288000,0.8269046294460434
292000,0.8269732049942838
296000,0.8269249369520791
300000,0.826581058292812
304000,0.8261597799086605
308000,0.8258929433384945
312000,0.8259848113753178
316000,0.8260703049367053
320000,0.8259360787121257
324000,0.8258786043059667
328000,0.8255543015905671
332000,0.8255724412516837
336000,0.8253048461114931
340000,0.8253746171518609
344000,0.8254115885917572
348000,0.8252674301852917
352000,0.825243599770348
356000,0.8251230844274631
360000,0.8251260041120807
364000,0.8251446187393056
368000,0.8253763313393754
372000,0.8253898170180796
376000,0.825172126614867
380000,0.8250438927764606
384000,0.824835497567407
388000,0.8250764037010646
392000,0.8250928604531758
396000,0.8249557751286729
400000,0.8250698024086636
404000,0.8251428512699039
408000,0.8250565531525408
412000,0.8247326120420537
416000,0.8246233148103438
420000,0.8240025175498461
424000,0.823703031378658
428000,0.8236418029931911
432000,0.8233901862339799
436000,0.823197711680529
440000,0.8230716514579675
444000,0.8227738827044273
448000,0.822546435772849
452000,0.8222865201934022
456000,0.8219325369010817
460000,0.8218191411738038
464000,0.8219777208017977
468000,0.8221409448830176
472000,0.8223462784355469
476000,0.8223359819480858
480000,0.8221490880185388
484000,0.8219386500884904
488000,0.8217441893003665
492000,0.8218214106606453
496000,0.8218916792124454
500000,0.8217812648917804
504000,0.8218040033871226
508000,0.8218033684483215
512000,0.8217831397762712
516000,0.8220093004051495
520000,0.8220997752317329
524000,0.822105988301881
528000,0.8221245943800524
532000,0.822369763728121
536000,0.822599752087797
540000,0.8229024734728685
544000,0.8231917799968463
548000,0.8233807052613125
552000,0.8233228601957703
556000,0.823437404965494
560000,0.8235150899263078
564000,0.8235647118102585
568000,0.8233541482152391
572000,0.8230509313409953
576000,0.8230629014422001
580000,0.8228769177098315
584000,0.8227363544343743
588000,0.8225779410127637
592000,0.8225629205573409
596000,0.8226591516733395
600000,0.8228993357228702
604000,0.8227872998316029
608000,0.8226232012232022
612000,0.8226484370462511
616000,0.8227518280403745
620000,0.822814867845693
624000,0.8229496487662075
628000,0.822976737990049
632000,0.8231065730621951
636000,0.8230835294446598
640000,0.8230163438247912
644000,0.8229370530721146
648000,0.8228143107382211
652000,0.8227375114103176
656000,0.8228383789397207
660000,0.8229366259790618
664000,0.8231496497563602
668000,0.8232519674649568
672000,0.8233250088282779
676000,0.823213612523532
680000,0.8230554136844891
684000,0.8230318233347594
688000,0.8230885555107346
692000,0.823328618735153
696000,0.8236969568132645
700000,0.8239689283154339
704000,0.8242238703119551
708000,0.8244517812097172
712000,0.8245478763127566
716000,0.824462288341438
720000,0.8243428835080355
724000,0.8242606298735481
728000,0.8240929340408851
732000,0.823834784751388
736000,0.823672842190186
740000,0.8235311848423675
744000,0.823362112155686
748000,0.8232785075664678
752000,0.8232352477243108
756000,0.8232534359999502
760000,0.8232988124801414
764000,0.8233374914635502
768000,0.8233404761080798
772000,0.823312273342192
776000,0.8232842248851846
780000,0.8232765157019009
784000,0.8233777077837706
788000,0.823478177586889
792000,0.8233441686085115
796000,0.8231426399614847
800000,0.8231104614298549
804000,0.8231694580111066
808000,0.8230981438681658
812000,0.8229645103278617
816000,0.8228179393626965
820000,0.8227592991882157
824000,0.8227178000901197
828000,0.8225951225156937
832000,0.8225040639351343
836000,0.8224386688131615
840000,0.8225196752684604
844000,0.8225261764453266
848000,0.822521764420841
852000,0.8225214829981499
856000,0.8225896009998339
860000,0.8226610382937545
864000,0.8226731334088276
868000,0.8227302875272475
872000,0.8227082248053272
876000,0.8226579277329192
880000,0.8226403967353381
884000,0.8227050171479459
888000,0.8227507426124401
892000,0.822748269232617
896000,0.8226068724492741
900000,0.822545843279688
904000,0.822478052051659
908000,0.8224854201830155
912000,0.8224362958635031
916000,0.822393489796023
920000,0.8224334521570298
924000,0.8225366597615363
928000,0.8226039337831293
932000,0.8226855281604047
936000,0.822676800424879
940000,0.8225446031295908
944000,0.8225680583092104
948000,0.8225940960605042
952000,0.8226037410546646
956000,0.8226358609324028
960000,0.8226035643977039
964000,0.8224942206179706
968000,0.8224911207360676
972000,0.8224678883589785
976000,0.8224263054824315
980000,0.8224262836435376
984000,0.8224460585353993
988000,0.822382794056412
992000,0.822356938223552
996000,0.8222664631890307
1000000,0.8220541829013415
1004000,0.8220287003697913
1008000,0.8220523549060597
1012000,0.8221461993839085
1016000,0.822238551459211
1020000,0.8222577450943479
1024000,0.8223321147206659
1028000,0.8224103723956293
1032000,0.8224314982283292
1036000,0.8224150258422209
1040000,0.8224602544544665
1044000,0.8225492812137116
1048000,0.8225911801133138
1052000,0.8225849069341347
1056000,0.8226656537784213
1060000,0.8226678873624408
1064000,0.8225808719425645
1068000,0.8224550261392521
1072000,0.8224032777860336
1076000,0.8223428496489259
1080000,0.8223212117876432
1084000,0.82218433243967
1088000,0.8219972471367626
1092000,0.8218430494535994
1096000,0.8217673208481474
1100000,0.821636173059353
1104000,0.8216127839166345
1108000,0.821521739690898
1112000,0.8214048958307254
1116000,0.8213669153308063
1120000,0.8213703743800638
1124000,0.8213001786983342
1128000,0.8212467988973887
1132000,0.8211433536144571
1136000,0.8210952687050714
1140000,0.821111460793492
1144000,0.8211278837977812
1148000,0.8210598918253783
1152000,0.8209494431438844
1156000,0.820686608082845
1160000,0.8204885198102185
1164000,0.8203459545954062
1168000,0.820248572686191
1172000,0.820192868535486
1176000,0.820072253334533
1180000,0.8200147841754812
1184000,0.820018209552138
1188000,0.8199243565590796
1192000,0.8199390632925126
1196000,0.8199855948007683
1200000,0.8200697234517793
1204000,0.8201953578595019
1208000,0.8203247218528598
1212000,0.8204294886893387
1216000,0.8205124120018259
1220000,0.8205927812403561
1224000,0.820632446182334
1228000,0.8205524456650986
1232000,0.8205082006694838
1236000,0.8205238374180398
1240000,0.8205715556155223
1244000,0.8206090771048723
1248000,0.8206038284778007
1252000,0.8205275768088434
1256000,0.8204767355031938
1260000,0.82042572448703
1264000,0.8204050328519823
1268000,0.8203458933267015
1272000,0.8203106775142999
1276000,0.8202592340250947
1280000,0.8201793936688184
1284000,0.8200792246764915
1288000,0.8200064528120788
1292000,0.819956142262344
1296000,0.8199688381499893
1300000,0.8199158712839067
1304000,0.8199026973197167
1308000,0.8199297643167548
1312000,0.8200070765987898
1316000,0.8200126852657973
1320000,0.8200634195915674
1324000,0.8201140376346103
1328000,0.820085384037551
1332000,0.8200733537847879
1336000,0.8201262039891933
1340000,0.8201061097796665
1344000,0.8200629221597872
1348000,0.819919153979154
1352000,0.8198120649125197
1356000,0.8197572977424309
1360000,0.8196791994166943
1364000,0.8196187333348353
1368000,0.8195874349775718
1372000,0.8196437892238277
1376000,0.8197139559857846
1380000,0.8197826346370309
1384000,0.8198078995149877
1388000,0.8198358404332008
1392000,0.8198303984061057
1396000,0.8197749074234928
1400000,0.8197610539265309
1404000,0.8197679213893523
1408000,0.8197824754734713
1412000,0.8197675612969569
1416000,0.8197922796262893
1420000,0.8198071757647898
1424000,0.8198388146498872
1428000,0.819827040440946
1432000,0.8198114418666668
1436000,0.8198011320822015
1440000,0.8197822932415347
1444000,0.8198083303815303
1448000,0.8198025645590143
1452000,0.8197608239841148
1456000,0.8197331910748366
1460000,0.8197370626281051
1464000,0.8197053253068616
1468000,0.819680283448836
1472000,0.8196609727420353
1476000,0.8196686364104437
1480000,0.8196398567919592
1484000,0.8195959098807821
1488000,0.8194856118286451
1492000,0.8194316848713435
1496000,0.8193198952687362
1500000,0.8192683819860715
1504000,0.8192681213307719
1508000,0.819301610274932
1512000,0.8193012323741254
1516000,0.8193117618592785
1520000,0.8193490409171476
1524000,0.8193704703477002
1528000,0.819367224670752
1532000,0.8193439712870115
1536000,0.8193434519007046
1540000,0.819372563199458
1544000,0.8193152890484985
1548000,0.8192520701130122
1552000,0.8191699749818913
1556000,0.8190977118452276
1560000,0.8189897890426284
1564000,0.8190185297962078
1568000,0.8191122677424371
1572000,0.8191623586295346
1576000,0.819161624099519
1580000,0.819130576767647
1584000,0.8191181195067475
1588000,0.819065850635309
1592000,0.8189979008163412
1596000,0.8189649990125949
1600000,0.8189142331956725
1604000,0.8188475255113747
1608000,0.8188146640227265
1612000,0.818833280399823
1616000,0.8188721692420758
1620000,0.8188602476004491
1624000,0.8188539624450168
1628000,0.8188181914860636
1632000,0.8187497680819296
1636000,0.8186195439079216
1640000,0.8184668215440642
1644000,0.8184215694015673
1648000,0.8184748752907792
1652000,0.8185304297442789
1656000,0.8185319256089283
1660000,0.8185442864317168
1664000,0.8185754012359228
1668000,0.8186147744636035
1672000,0.8186985359975801
1676000,0.8187494843545913
1680000,0.8187836753568198
1684000,0.818816224724008
1688000,0.8188400334794979
1692000,0.8188176327915119
1696000,0.8187282556347827
1700000,0.8186101259093077
1704000,0.8185047193275108
1708000,0.8184555931300533
1712000,0.8185145286360205
1716000,0.81847819782961
1720000,0.8184426778300276
1724000,0.8184118395305329
1728000,0.8184379840583603
1732000,0.818429878179514
1736000,0.8184557554235018
1740000,0.8184504294225217
1744000,0.8184322082203402
1748000,0.8184508285748573
1752000,0.8184651035932827
1756000,0.818404202363705
1760000,0.8183760556395939
1764000,0.8184276601891908
1768000,0.8184720151166239
1772000,0.8185281098024326
1776000,0.818532244996273
1780000,0.8185252348805588
1784000,0.8185541855972281
1788000,0.8185319238009305
1792000,0.8184908948532981
1796000,0.818453992301399
1800000,0.8184291502910371
1804000,0.8184088234377973
1808000,0.8184118643766738
1812000,0.8184744676712252
1816000,0.8185496808981744
1820000,0.8185911107155116
1824000,0.8185794809875886
1828000,0.8185389872138404
1832000,0.8185258119954808
1836000,0.8185092278593359
1840000,0.8185499878390654
1844000,0.8186684893152296
1848000,0.8187214617777014
1852000,0.8187039217502456
1856000,0.8186806536707226
1860000,0.8186442937459775
1864000,0.8186726397119903
1868000,0.8187871058643889
1872000,0.8188609508805912
1876000,0.8188597358073716
1880000,0.8188052076168862
1884000,0.818748356429494
1888000,0.8187644243698707
1892000,0.8187722667442084
1896000,0.8187581370152311
1900000,0.8187324612456337
1904000,0.8187093361701381
1908000,0.8187663250353225
1912000,0.818860644057299
1916000,0.8188562427033298
1920000,0.8187988280641944
1924000,0.8187587108158731
1928000,0.8187684466045707
1932000,0.8188089668051174
1936000,0.8188462154595497
1940000,0.8189203408480612
1944000,0.8188937428305967
1948000,0.8188402003533443
1952000,0.8187993340653804
1956000,0.8187784770816939
1960000,0.8187714515890618
1964000,0.8187838151079779
1968000,0.8188548508199003
1972000,0.8189238839485485
1976000,0.8189658131554508
1980000,0.8189345616182666
1984000,0.8188961252407471
1988000,0.8188578569203587
1992000,0.8188224236196977
1996000,0.8187821641382461


==> figdata/synthetic_m50_EXP3P.csv <==
4000,1.0990464217366185
8000,1.0148848346980155
12000,1.0025917732704086
16000,0.9970704118930456
20000,1.0002473417501443
24000,0.996904815023686
28000,0.996081627956618
32000,0.9970084354456696
36000,0.994266286680624
40000,0.9902930360137132
44000,0.9861108591247282
48000,0.9850478182159702
52000,0.9851614042892496
56000,0.9846423614098126
60000,0.9832606589721264
64000,0.98366323870338
68000,0.9822259150322928
72000,0.9826919586977624
76000,0.9832223818422736
80000,0.9831247189905916
84000,0.98330586949401
88000,0.9815768492308916
92000,0.9807950132984696
96000,0.9806969363298584
100000,0.9795659068326223
104000,0.9792349622159126
108000,0.9793251221597064
112000,0.979265356142516
116000,0.9792075966798128
120000,0.9795457893353102
124000,0.9789900530627608
128000,0.9775794741649276
132000,0.976726287065892
136000,0.9761851137108885
140000,0.9763599979985178
144000,0.9761563356519032
148000,0.9762433433236392
152000,0.9757540851433384
156000,0.9748844744976584
160000,0.974055658972072
164000,0.9732173467130016
168000,0.9727769107718446
172000,0.9725818782100109
176000,0.9721480742579977
180000,0.9723748617562618
184000,0.9721425080783808
188000,0.9716586310885404
192000,0.9716410894632784
196000,0.971806746396368
200000,0.9719554808228626
204000,0.97207917361408
208000,0.9719003790415314
212000,0.9712917465305164
216000,0.9708633148513266
220000,0.9701560527369676
224000,0.9694692995308498
228000,0.9692032009163684
232000,0.9686439978299686
236000,0.9679473892931963
240000,0.968155614129148
244000,0.9680407618976762
248000,0.967274716895896
252000,0.9665163502714592
256000,0.9657801069962786
260000,0.9654433043712268
264000,0.9653751019564196
268000,0.9651115983650616
272000,0.9650550053246316
276000,0.9646680844112444
280000,0.9647022501330366
284000,0.9646282921188994
288000,0.9643089926776356
292000,0.9641731832039936
296000,0.9639600973787348
300000,0.963812473239182
304000,0.9635755329715696
308000,0.9632682299377142
312000,0.9629541693567448
316000,0.962378471074895
320000,0.9624787236331852
324000,0.9626503201950396
328000,0.962753699239611
332000,0.9621956450193664
336000,0.9619178703903428
340000,0.961367753911173
344000,0.960925241190126
348000,0.9607824509882136
352000,0.9603761192674254
356000,0.9599989460044348
360000,0.9599223540694408
364000,0.9599425043697914
368000,0.959451233333704
372000,0.958926816832758
376000,0.9582429508444468
380000,0.9584343755658048
384000,0.9590239920066636
388000,0.959169680327607
392000,0.9594640729884522
396000,0.959845960193445
400000,0.9601976156838198
404000,0.9604719132157242
408000,0.9608257978601312
412000,0.9609364617824456
416000,0.961067626853926
420000,0.961402757778287
424000,0.9617120019318732
428000,0.9618399732484714
432000,0.9618465902637884
436000,0.9618308377089688
440000,0.9620552104384484
444000,0.962393283041627
448000,0.962602676980151
452000,0.9627973856388627
456000,0.9630313852460228
460000,0.963382749353055
464000,0.963622029961723
468000,0.9636815171447078
472000,0.9638821435013312
476000,0.9641012203365492
480000,0.9643069496483406
484000,0.9643981760577516
488000,0.964568010885876
492000,0.9645613073379476
496000,0.964399258537506
500000,0.9643343961605544
504000,0.9641678869866313
508000,0.9639948036921928
512000,0.9639603572463064
516000,0.9636038276547846
520000,0.963355656604917
524000,0.9632457954125428
528000,0.9632676575042052
532000,0.9633214025638628
536000,0.9632061336775968
540000,0.9630739971671088
544000,0.9628884202217076
548000,0.9627892418258333
552000,0.9625952708820534
556000,0.9625261445627536
560000,0.9625117624224006
564000,0.9623701468610316
568000,0.9621502974711056
572000,0.9620848503548596
576000,0.9619500385413184
580000,0.961587728863074
584000,0.9612484768163388
588000,0.9609946434754856
592000,0.9608049064273416
596000,0.960817415164287
600000,0.9606860737237624
604000,0.9605443909448628
608000,0.9604039364934438
612000,0.9602110474860912
616000,0.9601530693580448
620000,0.9599656216675472
624000,0.9598292695247936
628000,0.9598661657222756
632000,0.959909447828832
636000,0.9598381366005508
640000,0.9598125571795244
644000,0.9598781109249184
648000,0.9600120094430687
652000,0.96012452168372
656000,0.9602320437298388
660000,0.9602744183705378
664000,0.9603562945535964
668000,0.960325097519976
672000,0.9604580414876116
676000,0.960562660311552
680000,0.9605453759882616
684000,0.960482021905613
688000,0.960571930019136
692000,0.960593722795422
696000,0.9606410970690372
700000,0.960633964801882
704000,0.9606222376581685
708000,0.960545090331921
712000,0.9605117782756536
716000,0.9604385250875176
720000,0.9604162879699334
724000,0.9602310395636068
728000,0.960192157000271
732000,0.9600822839534426
736000,0.9601582605739056
740000,0.9601868365564864
744000,0.9601186852410996
748000,0.9599573243731908
752000,0.9597767417426836
756000,0.9597163966682188
760000,0.959746821506128
764000,0.9598474994336792
768000,0.9598477493549696
772000,0.9598537689070324
776000,0.9598758632019802
780000,0.9597998412307988
784000,0.959796130363649
788000,0.9597273290708476
792000,0.9596028619037912
796000,0.9594193833618164
800000,0.9593655806032418
804000,0.9592602374693612
808000,0.9590407964264944
812000,0.9588546814677404
816000,0.9587218515426842
820000,0.9586060738639524
824000,0.9585112642486648
828000,0.9585671179691436
832000,0.9586881449291104
836000,0.9587419058191532
840000,0.9587589311910838
844000,0.9588043790010066
848000,0.9588774824360004
852000,0.9589160379058124
856000,0.9589506762481794
860000,0.9588821604614732
864000,0.9586955289593684
868000,0.9586231991448736
872000,0.9584384739656964
876000,0.9582954222271298
880000,0.958219114898914
884000,0.9582214454417076
888000,0.9581663010470214
892000,0.958128793233653
896000,0.9582130255302634
900000,0.9582154774842316
904000,0.9582378441214596
908000,0.9582402280592952
912000,0.9582647183587204
916000,0.958258859205254
920000,0.9582321265738052
924000,0.9582609030639916
928000,0.9582079174760536
932000,0.9581275144009818
936000,0.9580858168619764
940000,0.9580394676810122
944000,0.9580692412240496
948000,0.9579878143467117
952000,0.9578159887248552
956000,0.9575753767132774
960000,0.9574105959759648
964000,0.9572989451305848
968000,0.9571883526985824
972000,0.9570484983905684
976000,0.9569836297441594
980000,0.9568726662466808
984000,0.956736249912132
988000,0.9566140359493296
992000,0.9564623686055702
996000,0.9563400492387968
1000000,0.956174122184812
1004000,0.956102872681711
1008000,0.9560257560758746
1012000,0.955982791224508
1016000,0.9558879062353544
1020000,0.955800217660692
1024000,0.9557016547120702
1028000,0.9556463549008144
1032000,0.9555103961026942
1036000,0.9553440021853324
1040000,0.9552839426589874
1044000,0.955194481421104
1048000,0.9551728853025074
1052000,0.9552002064004004
1056000,0.9551551618916436
1060000,0.9550871490985576
1064000,0.9549789621751772
1068000,0.9548543335884891
1072000,0.9547486443844394
1076000,0.9546890645406888
1080000,0.9547076884704188
1084000,0.9545911781395624
1088000,0.9546297708567006
1092000,0.954645045540331
1096000,0.954655777345628
1100000,0.9546779933287072
1104000,0.9547352335015682
1108000,0.9547887882148702
1112000,0.9547980367811076
1116000,0.954801353144244
1120000,0.9548179825160203
1124000,0.9548369340723072
1128000,0.9547660342583704
1132000,0.954650444501958
1136000,0.9545886715208292
1140000,0.9544563864641654
1144000,0.954327414055631
1148000,0.9542286697721
1152000,0.95415242424966
1156000,0.9540745605270072
1160000,0.9539274425065984
1164000,0.953770770583311
1168000,0.9536528507464744
1172000,0.9535903768704542
1176000,0.9535553042658176
1180000,0.9535055249425376
1184000,0.9534502466755098
1188000,0.9533726245632984
1192000,0.9532864043090384
1196000,0.9532725123586208
1200000,0.953278619145428
1204000,0.953281501793304
1208000,0.9533374218463432
1212000,0.9533702344948662
1216000,0.9533767793321292
1220000,0.95337057061155
1224000,0.9533646012425232
1228000,0.9533659147656952
1232000,0.95339680072228
1236000,0.9534391259241491
1240000,0.9535597565379036
1244000,0.9536439872297556
1248000,0.9537523482766236
1252000,0.95384953395017
1256000,0.9538932079040314
1260000,0.953961501455852
1264000,0.954027763146177
1268000,0.9541048711428805
1272000,0.954143089334258
1276000,0.954202743560515
1280000,0.9542865559210876
1284000,0.9543848470566376
1288000,0.9544175523900884
1292000,0.9544654975490032
1296000,0.9545097936934908
1300000,0.954508315541757
1304000,0.9545111103906128
1308000,0.9545162495357984
1312000,0.9545289157454312
1316000,0.9545333008453778
1320000,0.9544928082952426
1324000,0.9545063743030692
1328000,0.9544911042282423
1332000,0.9545137827550254
1336000,0.9545403087752724
1340000,0.9545883044222182
1344000,0.954677065921291
1348000,0.9547472458381314
1352000,0.954839996737938
1356000,0.9548655461672516
1360000,0.954922453044544
1364000,0.9549394305365396
1368000,0.9549974642598016
1372000,0.9550437953060849
1376000,0.9550742841070208
1380000,0.955156621127864
1384000,0.9552377703130842
1388000,0.9552906478303732
1392000,0.9553174726017652
1396000,0.9553609256949444
1400000,0.9553228609316186
1404000,0.9553091564916928
1408000,0.9552467713801476
1412000,0.955189457930585
1416000,0.9551413703893942
1420000,0.9551895864369312
1424000,0.9552127434435268
1428000,0.9551417702015694
1432000,0.9550914996327018
1436000,0.9551230076148064
1440000,0.9551529059715556
1444000,0.9551956720646548
1448000,0.9552586623583356
1452000,0.955348029944658
1456000,0.9554048090693554
1460000,0.9554304854810316
1464000,0.9554411108955854
1468000,0.9555368607398564
1472000,0.955605063965774
1476000,0.9555911735582412
1480000,0.9555486521106056
1484000,0.9555285381297736
1488000,0.9554996598263624
1492000,0.9554781580238756
1496000,0.9554246582473988
1500000,0.9553434717891958
1504000,0.9552853768392928
1508000,0.9551607647709908
1512000,0.9550693395008276
1516000,0.9549943991192104
1520000,0.9549428770461944
1524000,0.9548978278128014
1528000,0.9548957329127472
1532000,0.954859617250134
1536000,0.954850188891366
1540000,0.9548482097482528
1544000,0.9548801294005024
1548000,0.9549335194373676
1552000,0.95496841391023
1556000,0.9549976213248076
1560000,0.9549867393640512
1564000,0.9549321881074566
1568000,0.9549099778410942
1572000,0.9548976658695312
1576000,0.95490391517307
1580000,0.954859895462027
1584000,0.9547915947259068
1588000,0.9547348072997148
1592000,0.954686182857576
1596000,0.954647873374297
1600000,0.9546078899640285
1604000,0.9545607425365054
1608000,0.95452561507127
1612000,0.954491236497146
1616000,0.9544049451613676
1620000,0.9543451122489276
1624000,0.9542659551256354
1628000,0.9542112194532492
1632000,0.9541802451377644
1636000,0.954143080921813
1640000,0.9540761572764502
1644000,0.954047934386582
1648000,0.9540336116552232
1652000,0.9540484759828884
1656000,0.954053128059392
1660000,0.9540874645528568
1664000,0.9541420307431572
1668000,0.954169804209548
1672000,0.9541616001195192
1676000,0.9541049107562116
1680000,0.9540375095505068
1684000,0.9539457135843789
1688000,0.9538914412101526
1692000,0.9538883911459144
1696000,0.9538888135067356
1700000,0.9538620904201596
1704000,0.9538272581142052
1708000,0.953775393974753
1712000,0.9537332758438573
1716000,0.9537066341487276
1720000,0.9537046046328208
1724000,0.953715789857314
1728000,0.9537460281758752
1732000,0.9537235171198551
1736000,0.9536863205062048
1740000,0.953654706206692
1744000,0.9536107331922894
1748000,0.95354905174395
1752000,0.953490828752547
1756000,0.9534007434094274
1760000,0.9532757258136048
1764000,0.9531679303363658
1768000,0.9530775120244588
1772000,0.95300381811444
1776000,0.9529461530284892
1780000,0.9529085450800016
1784000,0.9528900749687677
1788000,0.9528709384613282
1792000,0.9528707067134852
1796000,0.9528359118867742
1800000,0.9528092204922192
1804000,0.952835432833156
1808000,0.9528464219647866
1812000,0.952847919983896
1816000,0.9528457914725416
1820000,0.9528007535698296
1824000,0.9527420260039928
1828000,0.952716504996274
1832000,0.9527070891713304
1836000,0.9526892386416824
1840000,0.9526871403911392
1844000,0.9526847784621484
1848000,0.9526421897985812
1852000,0.9526077160738704
1856000,0.9525965597853778
1860000,0.9526102424695064
1864000,0.9526039949691584
1868000,0.952577242244374
1872000,0.9525585417074643
1876000,0.95254684694651
1880000,0.9525225210911497
1884000,0.9525212229339004
1888000,0.952515140238378
1892000,0.952507608978564
1896000,0.9525156967558218
1900000,0.9525236557058598
1904000,0.9525410735277527
1908000,0.9525094328987354
1912000,0.9524481738384096
1916000,0.9524405941866056
1920000,0.9524428503240204
1924000,0.9524285870857828
1928000,0.9524122013594938
1932000,0.952390359097598
1936000,0.9523548922330116
1940000,0.9522859026412226
1944000,0.9522201401528853
1948000,0.9521429502543456
1952000,0.9520825499988962
1956000,0.9520688909157298
1960000,0.9521090783509488
1964000,0.9521364271732295
1968000,0.9521661669223132
1972000,0.952201559611096
1976000,0.9522097671638536
1980000,0.952212904223262
1984000,0.9522050713013576
1988000,0.9521970812353998
1992000,0.9521722294421764
1996000,0.9521419202368588


==> figdata/synthetic_m50_Sagawa_et_al.csv <==
4000,1.1252519141088928
8000,1.0397066942269162
12000,1.0220712308368722
16000,1.0126278944934806
20000,1.015161676689753
24000,1.005057881374296
28000,1.0046758627525
32000,1.0066989838699774
36000,1.001290108283741
40000,0.998647112051788
44000,0.9969743526271724
48000,0.9925792693246656
52000,0.991963946195881
56000,0.993305383593193
60000,0.9920485284948122
64000,0.9900168495085796
68000,0.9890819143500922
72000,0.9901540560697932
76000,0.9908323833660648
80000,0.9911017614393156
84000,0.991525673842302
88000,0.9913878949627022
92000,0.991849886212802
96000,0.9916537984440992
100000,0.9919275378810892
104000,0.9919103106679372
108000,0.9916198466943952
112000,0.991474777731478
116000,0.9896042266663052
120000,0.9877099011298496
124000,0.986339223264183
128000,0.9860264835319958
132000,0.9863772029619832
136000,0.9864630148311676
140000,0.9854676389758864
144000,0.9841560220907944
148000,0.9832310044517754
152000,0.9830672056689824
156000,0.9821447245964738
160000,0.9807627275887244
164000,0.9818662089368788
168000,0.9819737761661954
172000,0.9819970319178906
176000,0.98178898998986
180000,0.9816964513028544
184000,0.981391194372884
188000,0.9810770579538444
192000,0.980421558347072
196000,0.9797794297655994
200000,0.9802161007761916
204000,0.9799355745029474
208000,0.979017948291277
212000,0.9787045575582396
216000,0.9781385963663908
220000,0.9779927015374345
224000,0.9773097843629333
228000,0.9771953684752196
232000,0.9767903093614196
236000,0.976150325032206
240000,0.9760511837413188
244000,0.975821819227368
248000,0.9751661353834006
252000,0.9753072624694398
256000,0.9756659213764026
260000,0.9758249533747376
264000,0.9760872719582696
268000,0.9760692510249932
272000,0.9762016706576506
276000,0.9759159749295236
280000,0.9751032649344014
284000,0.973795798711128
288000,0.9720660305849876
292000,0.9703317673472818
296000,0.969002924355312
300000,0.967923855265482
304000,0.9671916076002508
308000,0.9665549211810032
312000,0.9663833493176812
316000,0.9663579584910664
320000,0.9658877939165186
324000,0.9651673318029652
328000,0.964653390556256
332000,0.9640303002371564
336000,0.9634132745708006
340000,0.9634373198135028
344000,0.9637825569774018
348000,0.9635906850290736
352000,0.9630075257555244
356000,0.9623908840325156
360000,0.9620521426304112
364000,0.9618059733626826
368000,0.9616922634628492
372000,0.96155532952148
376000,0.961576110920344
380000,0.9615297252874776
384000,0.9611154167532022
388000,0.9607399142747622
392000,0.9609073497085604
396000,0.9608514317365666
400000,0.9608178548863708
404000,0.9607083779029468
408000,0.960485375000959
412000,0.9607517665132717
416000,0.9609942675367332
420000,0.9611591528109744
424000,0.9610381280232588
428000,0.9607570629028812
432000,0.9605129377117374
436000,0.9603821146749556
440000,0.9601061148113176
444000,0.9599210814796076
448000,0.9598558376939016
452000,0.9598234515591092
456000,0.9596929458683578
460000,0.9596223792936068
464000,0.9595849572571
468000,0.9597539409061776
472000,0.9600403182614872
476000,0.9602935307778404
480000,0.9602788702551786
484000,0.960217006104762
488000,0.9601910826502152
492000,0.9600056154631096
496000,0.9595883296768148
500000,0.9589547867295476
504000,0.9588531346610962
508000,0.9590669398552648
512000,0.9594107698463484
516000,0.959703101656389
520000,0.9598235155123108
524000,0.9598708556574916
528000,0.9600398666103556
532000,0.9600987539492208
536000,0.9601036010388873
540000,0.9603377951088362
544000,0.9604768232909456
548000,0.960651005629048
552000,0.960765867759838
556000,0.9606499343323944
560000,0.9603439954206138
564000,0.9602555618808452
568000,0.960193200989391
572000,0.9600864904916632
576000,0.959906574593544
580000,0.9600145769177956
584000,0.9600414259058362
588000,0.9597791163243182
592000,0.9595876831067036
596000,0.9593790541463556
600000,0.959278130894726
604000,0.9589998946514596
608000,0.958765048972226
612000,0.9584990809524516
616000,0.9585472895142306
620000,0.958736662169847
624000,0.959019552859284
628000,0.9592486158769712
632000,0.9594236167472376
636000,0.959618379424043
640000,0.9597338780042868
644000,0.9597092008253358
648000,0.9597865363868427
652000,0.9599200326212868
656000,0.9600625678583126
660000,0.960224536232654
664000,0.9604137835573012
668000,0.9605997711810448
672000,0.9606670255625792
676000,0.96053807402669
680000,0.9604408427121393
684000,0.96050803861651
688000,0.9604770716966872
692000,0.960508447705692
696000,0.9605770068086088
700000,0.9605739693010332
704000,0.9604671328902716
708000,0.9604330453118484
712000,0.960479608173043
716000,0.9605442043038448
720000,0.960598525203204
724000,0.960761165371286
728000,0.9607753387144414
732000,0.9606575256130816
736000,0.960698424649012
740000,0.9607468733814036
744000,0.96069683594802
748000,0.9605892139596448
752000,0.96044399556301
756000,0.9603664889576156
760000,0.9604242814582904
764000,0.9605783558572804
768000,0.9606876829242086
772000,0.9608063627170688
776000,0.9609403055510872
780000,0.9611810527241156
784000,0.9612894035742872
788000,0.961390795124729
792000,0.9614118932461998
796000,0.961465821289454
800000,0.9614792866201998
804000,0.9615498647148484
808000,0.9616363726478626
812000,0.9617852747165644
816000,0.9619472316486848
820000,0.9619975325789571
824000,0.9621441968003738
828000,0.9623318299449264
832000,0.9624613594039566
836000,0.9624958106035992
840000,0.9623924823628512
844000,0.9622727105976884
848000,0.962051728369246
852000,0.9617961476182816
856000,0.9615895354926828
860000,0.9613830363590368
864000,0.9613398478983348
868000,0.9613460445309586
872000,0.9612798718816068
876000,0.9613242611624696
880000,0.9612221901996209
884000,0.9611353034023136
888000,0.961131946232527
892000,0.9611244887356396
896000,0.9612153066515768
900000,0.961219325752728
904000,0.9612054957093036
908000,0.9611298381332508
912000,0.9609088669434764
916000,0.9609134249257706
920000,0.9610219636895606
924000,0.9611464237030104
928000,0.9612523687316792
932000,0.9612822846880772
936000,0.9612430826984794
940000,0.9612006842314236
944000,0.9611978676723424
948000,0.9611769020966232
952000,0.9610461226701952
956000,0.960920206856602
960000,0.960798499715408
964000,0.9606613889890814
968000,0.9605162592650452
972000,0.9602921724005612
976000,0.960109958620262
980000,0.9600055887233416
984000,0.9599746720520548
988000,0.9599213715105608
992000,0.9597652773390164
996000,0.9596566448002014
1000000,0.9596398690256124
1004000,0.959616288735746
1008000,0.959573420146515
1012000,0.9595410682574476
1016000,0.9595782822846282
1020000,0.9596060897248636
1024000,0.9596078444973648
1028000,0.9597238418073192
1032000,0.9596760947959944
1036000,0.9593986188590784
1040000,0.9591651372544412
1044000,0.9589931023407224
1048000,0.9587340338052442
1052000,0.9584947278146492
1056000,0.9583378757678692
1060000,0.9582792592152088
1064000,0.9582452092997203
1068000,0.9581527779255992
1072000,0.9580855688002466
1076000,0.957897457462347
1080000,0.9576675597723152
1084000,0.957470250721294
1088000,0.957410476739971
1092000,0.9573961631952947
1096000,0.9573516098010472
1100000,0.957298667378436
1104000,0.9571167806989926
1108000,0.956931096634232
1112000,0.9568959676920932
1116000,0.956885672155125
1120000,0.95695944551136
1124000,0.9570828070458112
1128000,0.9571015100504126
1132000,0.9569594662406008
1136000,0.9566458615059764
1140000,0.9564951864784952
1144000,0.9564939382602624
1148000,0.9565051887920136
1152000,0.9565000082635164
1156000,0.95641282545246
1160000,0.956317715777452
1164000,0.9562764368489972
1168000,0.9562619076684802
1172000,0.9562521997615908
1176000,0.956190389855958
1180000,0.9561153249951482
1184000,0.9561136078727928
1188000,0.9560721755610802
1192000,0.956019419079037
1196000,0.9560180445173656
1200000,0.9559851235755044
1204000,0.9558930972307328
1208000,0.9557198890257924
1212000,0.9556336557691794
1216000,0.9556413416480568
1220000,0.9556711469440454
1224000,0.9557625480363272
1228000,0.9558764506905856
1232000,0.95597860985384
1236000,0.956014861604283
1240000,0.9559253352335828
1244000,0.9557848419001284
1248000,0.95570014154468
1252000,0.9556704791379048
1256000,0.9555513653630529
1260000,0.9554860767197398
1264000,0.9553364296328684
1268000,0.9552279480114906
1272000,0.9550764997164132
1276000,0.9547150218722176
1280000,0.9542735218097091
1284000,0.953941669501075
1288000,0.9537297982442924
1292000,0.953633275103676
1296000,0.9535861711492531
1300000,0.9535019420533712
1304000,0.953450662795528
1308000,0.9534913204390952
1312000,0.9534925357548828
1316000,0.9534467501469216
1320000,0.9534257950431688
1324000,0.9534396643171844
1328000,0.9534312862247492
1332000,0.953404310809305
1336000,0.953418178676224
1340000,0.9534692092321768
1344000,0.9535138474861822
1348000,0.9535529414576144
1352000,0.9534856196692204
1356000,0.953255061666538
1360000,0.9529136450199708
1364000,0.952613479138201
1368000,0.9524276464421886
1372000,0.9523112897502336
1376000,0.9522613122363168
1380000,0.9523043617818212
1384000,0.9523754853873382
1388000,0.9524115315751388
1392000,0.9524066494325846
1396000,0.9523609214488836
1400000,0.9523274517929448
1404000,0.9522988000022894
1408000,0.9522319654189874
1412000,0.9521615020409134
1416000,0.9521081694551642
1420000,0.952088848402788
1424000,0.9521236453964866
1428000,0.9522926545090824
1432000,0.952441923293838
1436000,0.9525307146497294
1440000,0.9525904597932472
1444000,0.9525969956236384
1448000,0.9526198514121674
1452000,0.9526996357200376
1456000,0.952771069223238
1460000,0.952734649441032
1464000,0.9526413395574256
1468000,0.9524986744080732
1472000,0.9524313388970655
1476000,0.9523951592175556
1480000,0.952316016307562
1484000,0.9522138581241648
1488000,0.9521439419548692
1492000,0.9520382747215536
1496000,0.951932368694442
1500000,0.9517901788169174
1504000,0.9516717173686376
1508000,0.9515175221025892
1512000,0.9514059456982904
1516000,0.9513357618928744
1520000,0.951213384059722
1524000,0.9509784404379188
1528000,0.9507429475542551
1532000,0.950564954154032
1536000,0.9504342151338264
1540000,0.9503226246955584
1544000,0.950278324518476
1548000,0.950288070108578
1552000,0.95028793919614
1556000,0.95031472224496
1560000,0.9503136539850722
1564000,0.9504457171892134
1568000,0.9505482789773708
1572000,0.950643490128912
1576000,0.95070662222389
1580000,0.9507784481065682
1584000,0.9508668146322188
1588000,0.950950122259998
1592000,0.9510103847765804
1596000,0.951054846209192
1600000,0.9511189455103586
1604000,0.9511626536149964
1608000,0.9511140759115088
1612000,0.9510396841509496
1616000,0.951011015503594
1620000,0.95090447862838
1624000,0.9508491011549782
1628000,0.9508778984051204
1632000,0.9509249719623178
1636000,0.950898548237765
1640000,0.9508625509782394
1644000,0.950748802162338
1648000,0.950561916926517
1652000,0.9503917927119874
1656000,0.9503106679492732
1660000,0.950243671258572
1664000,0.9502716768659144
1668000,0.9503976440540016
1672000,0.9505588151165684
1676000,0.950722783304923
1680000,0.9509245973786904
1684000,0.9511684139436162
1688000,0.9513835961545468
1692000,0.9516150845343924
1696000,0.9517983904670224
1700000,0.9519597972361056
1704000,0.952120765509156
1708000,0.9522601513308095
1712000,0.9524067735349284
1716000,0.952570272999713
1720000,0.9526879930594974
1724000,0.9527329130444254
1728000,0.952787757001603
1732000,0.9528195549274512
1736000,0.9528912103063318
1740000,0.9529652129072748
1744000,0.9530842010505878
1748000,0.953166244073446
1752000,0.9532022986249844
1756000,0.95322554252779
1760000,0.9532625170026284
1764000,0.953292821805972
1768000,0.9532775094955336
1772000,0.9532721682801132
1776000,0.953295646253856
1780000,0.9533086952698464
1784000,0.9532632234320636
1788000,0.9531902986101533
1792000,0.9529755995262532
1796000,0.95276723147304
1800000,0.9526705909037032
1804000,0.9526117662084094
1808000,0.9526251627926964
1812000,0.9527073744186824
1816000,0.952778405211758
1820000,0.9528333734573552
1824000,0.9528993360335368
1828000,0.9529023522851926
1832000,0.9528444506078032
1836000,0.9527487786545608
1840000,0.9526369778676972
1844000,0.9525135532886666
1848000,0.95242913190069
1852000,0.9523815906489778
1856000,0.9523101925429232
1860000,0.952212700832794
1864000,0.9520656202091282
1868000,0.9519532167210244
1872000,0.9517941269876417
1876000,0.9516948955003528
1880000,0.951630629105354
1884000,0.9516176463384124
1888000,0.9516417039708456
1892000,0.951695261017792
1896000,0.9517840212785256
1900000,0.9518734461261206
1904000,0.9519823817674548
1908000,0.952069048362052
1912000,0.9521357800227752
1916000,0.9521835886497126
1920000,0.952252331682202
1924000,0.9523189338635768
1928000,0.952391765733248
1932000,0.952505631870754
1936000,0.952624482702946
1940000,0.9527056139809372
1944000,0.9527637684159156
1948000,0.9528153074726976
1952000,0.9528585655654466
1956000,0.9529026181818708
1960000,0.9529133965255284
1964000,0.9529277697044995
1968000,0.9529574961050548
1972000,0.9529987905647131
1976000,0.953040969029336
1980000,0.9531024542088308
1984000,0.9531813419432572
1988000,0.9532474925946334
1992000,0.9532591369002108
1996000,0.9532532127517748


==> figdata/synthetic_m50_TINF.csv <==
4000,1.116067247669284
8000,1.0247519308452857
12000,1.014633577866814
16000,1.004241381520965
20000,1.0050085568373766
24000,1.0069003539256571
28000,1.0069988263628449
32000,1.0053556719797847
36000,1.004560578316527
40000,1.0003049428659452
44000,0.9986542196241036
48000,0.997150666524426
52000,0.997393546959208
56000,0.9966386045751542
60000,0.9976848954831556
64000,0.9995735860302766
68000,1.0002343012081172
72000,0.9997641311433932
76000,1.000473139298415
80000,1.0002913318120197
84000,0.9995420308102756
88000,1.000614836788415
92000,1.000631038654717
96000,0.9999363648908844
100000,0.9992392970426592
104000,0.9991987811344089
108000,0.9990938154413548
112000,0.99812433945264
116000,0.996386440244755
120000,0.9959909104476647
124000,0.9951634101574238
128000,0.993799999404696
132000,0.9927330916800916
136000,0.9921086516629924
140000,0.9916174019792424
144000,0.9906356080049464
148000,0.9890925338557216
152000,0.9885570345689888
156000,0.9880981602704428
160000,0.9872023399138404
164000,0.9868337304346574
168000,0.987248941304088
172000,0.9873126761151004
176000,0.9870026428417014
180000,0.9863038546240928
184000,0.9870773320959588
188000,0.9877428242808036
192000,0.9875229602162316
196000,0.9870440628735456
200000,0.9875035430411608
204000,0.987610047074258
208000,0.9875736664262348
212000,0.9868578705724632
216000,0.986059773054364
220000,0.9853436343209712
224000,0.9848234391012212
228000,0.9840896493135056
232000,0.9830693491527752
236000,0.9826596359445092
240000,0.981681862702146
244000,0.9804700087333624
248000,0.9796706894427014
252000,0.9787183929759622
256000,0.9775925003275688
260000,0.9770313587279132
264000,0.976160126609779
268000,0.9756556799553264
272000,0.9753515430815748
276000,0.9752512386814906
280000,0.9748451038503876
284000,0.9748061681252884
288000,0.9748714159105926
292000,0.9749602666383236
296000,0.974727473952576
300000,0.9745888091197552
304000,0.974635052707512
308000,0.97461607867066
312000,0.974539842283314
316000,0.9741485684263448
320000,0.974029707618284
324000,0.9736454258794188
328000,0.973321386806356
332000,0.9731048175820084
336000,0.9733361343669872
340000,0.9733099661209168
344000,0.9732183276076128
348000,0.9728207826288316
352000,0.9728771477525664
356000,0.9730661493025003
360000,0.972767887480478
364000,0.972477589910724
368000,0.972366906694166
372000,0.9722188548629423
376000,0.971914130832516
380000,0.971455243977369
384000,0.9714345845726582
388000,0.9710141717070444
392000,0.9707771836316822
396000,0.9705946044124366
400000,0.9705930976632196
404000,0.9703037216099596
408000,0.9701842160387452
412000,0.9697601231811298
416000,0.9692182697065173
420000,0.9687500555265296
424000,0.968335682534899
428000,0.9682650139598796
432000,0.9678028278892516
436000,0.967200739947667
440000,0.9672299384378662
444000,0.9676435413965712
448000,0.9677771484619732
452000,0.9677032168675724
456000,0.9673395828708974
460000,0.96706371629571
464000,0.966975775605126
468000,0.9667390265001744
472000,0.9663182106430472
476000,0.9660973067104018
480000,0.9661564658507714
484000,0.9660672426298113
488000,0.9662612485104451
492000,0.966199789561708
496000,0.9663346410401686
500000,0.9664893278120666
504000,0.9664134874617708
508000,0.9662665066460978
512000,0.9660204219751002
516000,0.9658928824090612
520000,0.9654763706657574
524000,0.9652946927122456
528000,0.9653642257592456
532000,0.9655229131780804
536000,0.9655950355318322
540000,0.9656734482693852
544000,0.9657204403420612
548000,0.965765938007326
552000,0.9657307080402784
556000,0.9655815593276372
560000,0.965569860197664
564000,0.9655163034802168
568000,0.9653424801871754
572000,0.9652931041125806
576000,0.9652650179155507
580000,0.9654805169406336
584000,0.9654769698615367
588000,0.965488766078081
592000,0.9654401006404096
596000,0.9654080746458928
600000,0.9654176959353982
604000,0.9652131397796322
608000,0.9649434844022522
612000,0.9647712205001684
616000,0.9645066535455004
620000,0.9644281035862486
624000,0.9641865667980164
628000,0.9641221207902873
632000,0.964019993604686
636000,0.9640119441502772
640000,0.96392768521605
644000,0.9638721169772426
648000,0.9638244648282108
652000,0.9638921255242324
656000,0.9638358325598908
660000,0.9639675601678884
664000,0.9640248849323472
668000,0.9639470221990528
672000,0.9637321763474014
676000,0.9637121143675652
680000,0.9636051020789964
684000,0.9634770901211632
688000,0.963244364801697
692000,0.9631515848867074
696000,0.9630450819009366
700000,0.9629197051481488
704000,0.9626413858939508
708000,0.9625390011747796
712000,0.962313870029425
716000,0.9620861457079792
720000,0.9619149131438618
724000,0.961745170022116
728000,0.9615122999234372
732000,0.9613049254823766
736000,0.9611139837435227
740000,0.96098872439696
744000,0.9608527296336932
748000,0.9607621607354802
752000,0.9605811762008586
756000,0.9603861285610564
760000,0.960064107726277
764000,0.95989476683423
768000,0.959869250745031
772000,0.959714113060124
776000,0.9596578402644113
780000,0.9595103330588112
784000,0.9594335586293824
788000,0.9592223220198782
792000,0.9590627516275372
796000,0.959041545510192
800000,0.9589386862479964
804000,0.9589681604209136
808000,0.9589547658979082
812000,0.9589426828259257
816000,0.9589219917257776
820000,0.9589635408733032
824000,0.9589859988273196
828000,0.9590177656797162
832000,0.9590586266997344
836000,0.9591444664458988
840000,0.9592554116994788
844000,0.9594494004164656
848000,0.9595214118486284
852000,0.9596156007890452
856000,0.9597866083932062
860000,0.959869856520379
864000,0.9598953570244584
868000,0.9598683575597908
872000,0.9599287943320672
876000,0.9600802026347204
880000,0.9600837343764436
884000,0.9600746243595838
888000,0.960176917717536
892000,0.960210274216194
896000,0.9601519020154806
900000,0.960053722754206
904000,0.9600489435329952
908000,0.9600899398873584
912000,0.9601134356304106
916000,0.9601685478555818
920000,0.9600700994165342
924000,0.9601490823875516
928000,0.9602393992010247
932000,0.9602053504871096
936000,0.9601390563945102
940000,0.9601361170394606
944000,0.9602191416404742
948000,0.9602339080100872
952000,0.9602350386708464
956000,0.960165290790533
960000,0.9600991556219584
964000,0.9600778486973524
968000,0.9600284105720814
972000,0.9599019426679856
976000,0.9597643178442838
980000,0.959679483406985
984000,0.959649581335204
988000,0.9596669477099048
992000,0.9597415300861816
996000,0.9597685560048406
1000000,0.9597079898038428
1004000,0.9596651611947074
1008000,0.9595595305113316
1012000,0.9595870520103332
1016000,0.9595823686404608
1020000,0.9595743046135806
1024000,0.9596217889220694
1028000,0.959544386703261
1032000,0.9594774820995196
1036000,0.9594503746016868
1040000,0.9594548444077128
1044000,0.959409958841527
1048000,0.9593630345417136
1052000,0.959317995813238
1056000,0.9592956849600844
1060000,0.9592840573360556
1064000,0.9592256591000689
1068000,0.959154458305414
1072000,0.9590527065743036
1076000,0.9589259936969412
1080000,0.9588659857214944
1084000,0.9587955588678384
1088000,0.9586914830889685
1092000,0.9584910787811284
1096000,0.958350072755817
1100000,0.958279938354284
1104000,0.95818563468974
1108000,0.958153412462328
1112000,0.9580384326191316
1116000,0.9579729089759056
1120000,0.9579907127935676
1124000,0.957941239055499
1128000,0.9578328789431788
1132000,0.957756642697984
1136000,0.9576933170822592
1140000,0.9576124193451516
1144000,0.9575517326814206
1148000,0.9575720004282908
1152000,0.95757704795046
1156000,0.9575924134965056
1160000,0.9577178892153756
1164000,0.9577334705164636
1168000,0.957609081297774
1172000,0.9575704955380396
1176000,0.9575353573065064
1180000,0.957460832642787
1184000,0.9574987687184772
1188000,0.9575060960649404
1192000,0.957447735891502
1196000,0.9573834589759596
1200000,0.9573269507280616
1204000,0.9572912607856808
1208000,0.95722475879592
1212000,0.9572266396195278
1216000,0.9572901204343418
1220000,0.9572728960271468
1224000,0.9571339755963784
1228000,0.9569619691005417
1232000,0.9568341634549592
1236000,0.9568636462716816
1240000,0.9569108272750264
1244000,0.9569951219523364
1248000,0.9569906982544172
1252000,0.9568874950307552
1256000,0.9568143500755246
1260000,0.956822932904526
1264000,0.956800784339258
1268000,0.9567710645239772
1272000,0.9567543399168784
1276000,0.956657683941132
1280000,0.9565248644749108
1284000,0.956384122211008
1288000,0.9563151988508034
1292000,0.9562822956482216
1296000,0.9562154681018704
1300000,0.9561055644986728
1304000,0.9559886147669268
1308000,0.955962924579163
1312000,0.9559218330362542
1316000,0.9558271046634366
1320000,0.9557098362478776
1324000,0.955584800008448
1328000,0.9554638357123514
1332000,0.9553086712734572
1336000,0.9551879462697532
1340000,0.9551116926700708
1344000,0.955099802005846
1348000,0.955007586268547
1352000,0.9548862327589204
1356000,0.9548022732844696
1360000,0.9546619084013844
1364000,0.9545748027550944
1368000,0.9544952434287765
1372000,0.9544049933500858
1376000,0.9543290158645976
1380000,0.9543110309170982
1384000,0.9542021208233588
1388000,0.9540794775656148
1392000,0.9539853262524648
1396000,0.9538820874171312
1400000,0.9538078384687796
1404000,0.9537515746865451
1408000,0.9536781826818376
1412000,0.95357303047718
1416000,0.953534188074989
1420000,0.953495889387892
1424000,0.9534481104988466
1428000,0.9533885702260292
1432000,0.953392384765359
1436000,0.953427563026413
1440000,0.9534427354873968
1444000,0.9534741906530574
1448000,0.9534614782518332
1452000,0.9534647050323144
1456000,0.953486529791536
1460000,0.9534774874186612
1464000,0.9535005543434748
1468000,0.95354377525334
1472000,0.9535833565079108
1476000,0.9536510887995274
1480000,0.9537213444440212
1484000,0.9537789764022002
1488000,0.9538287841954948
1492000,0.9538654204667448
1496000,0.953874081260722
1500000,0.9538628216052156
1504000,0.9538513983935571
1508000,0.9538900821763556
1512000,0.9539152744875994
1516000,0.9538855976804288
1520000,0.9539039087481106
1524000,0.9538692186469288
1528000,0.9538616320429436
1532000,0.9538503763712368
1536000,0.9538571658599536
1540000,0.9538914826778556
1544000,0.953958580157642
1548000,0.9540383915210208
1552000,0.954117593210042
1556000,0.9541849599674852
1560000,0.9542792811078415
1564000,0.9543253687457728
1568000,0.954311115814208
1572000,0.9542551196934292
1576000,0.954200909353598
1580000,0.9542064983300976
1584000,0.9542238436008176
1588000,0.9542293430620326
1592000,0.9542468309596396
1596000,0.9542524282204726
1600000,0.9542389280038172
1604000,0.9542379797249484
1608000,0.954268237575836
1612000,0.9543134427751352
1616000,0.954324352254166
1620000,0.9543245288130452
1624000,0.9542997946980444
1628000,0.9542727419577672
1632000,0.9542537765050632
1636000,0.9541522532930756
1640000,0.954055270759601
1644000,0.9540153272695616
1648000,0.9539372914637656
1652000,0.9538873649204936
1656000,0.9537867245071872
1660000,0.9536710370802748
1664000,0.953602663546076
1668000,0.95353421096489
1672000,0.953499869538629
1676000,0.9534185846760768
1680000,0.9533786058757848
1684000,0.953316226914341
1688000,0.9532521217798908
1692000,0.9531745699291586
1696000,0.95317729860843
1700000,0.953093543797143
1704000,0.9530145878927392
1708000,0.9529873156566996
1712000,0.9529717400429404
1716000,0.9529690663731558
1720000,0.9529336143981296
1724000,0.9528710226605358
1728000,0.9528003447245856
1732000,0.9527984397178904
1736000,0.9528234214824396
1740000,0.9528666039264924
1744000,0.9529055760429338
1748000,0.9528647639515418
1752000,0.9527970958558588
1756000,0.9526935531840388
1760000,0.952595326715032
1764000,0.9525424584817234
1768000,0.9525409956393972
1772000,0.9525592699306382
1776000,0.95256864945017
1780000,0.9526005757511848
1784000,0.9526581821143164
1788000,0.9527209088476998
1792000,0.9527975663359808
1796000,0.95280203489782
1800000,0.9527727072187993
1804000,0.9527489093742888
1808000,0.952687209456672
1812000,0.9526648111036076
1816000,0.952659105214027
1820000,0.9526597766351316
1824000,0.9526359924252754
1828000,0.9526035520296126
1832000,0.9525908412797977
1836000,0.9525525351012804
1840000,0.9525034440931524
1844000,0.9524557064113108
1848000,0.952411135048028
1852000,0.9523414588653376
1856000,0.9523466199329584
1860000,0.9523562470791874
1864000,0.952384777095078
1868000,0.95240341175918
1872000,0.9524049130786651
1876000,0.9523934806688136
1880000,0.9523534271312004
1884000,0.9523595429912746
1888000,0.9523630884834604
1892000,0.95232662957799
1896000,0.952311550948566
1900000,0.95230982936569
1904000,0.952269232304498
1908000,0.952244529449894
1912000,0.9521807587783436
1916000,0.9521661791491212
1920000,0.952167795448512
1924000,0.9521840421251434
1928000,0.9521299593464034
1932000,0.9520750407034382
1936000,0.9520175927363512
1940000,0.951996985503224
1944000,0.9519646982680036
1948000,0.9519437851976134
1952000,0.9519075839457268
1956000,0.9518441902731908
1960000,0.9517891802769156
1964000,0.9517451628215776
1968000,0.9517051259901128
1972000,0.95163114484166
1976000,0.9515597739544278
1980000,0.9514857705761206
1984000,0.951424192466455
1988000,0.9513650196630624
1992000,0.9512853452929748
1996000,0.951176957075016

